Neural Injective Functions for Multisets, Measures and Graphs via a Finite Witness Theorem

Injective multiset functions have a key role in the theoretical study of machine learning on multisets and graphs. Yet, there remains a gap between the provably injective multiset functions considered in theory, which typically rely on polynomial moments, and the multiset functions used in practice, which rely on $\textit{neural moments}$ $\unicode{x2014}$ whose injectivity on multisets has not been studied to date. In this paper, we bridge this gap by showing that moments of neural networks do define injective multiset functions, provided that an analytic non-polynomial activation is used. The number of moments required by our theory is optimal essentially up to a multiplicative factor of two. To prove this result, we state and prove a $\textit{finite witness theorem}$, which is of independent interest. As a corollary to our main theorem, we derive new approximation results for functions on multisets and measures, and new separation results for graph neural networks. We also provide two negative results: (1) moments of piecewise-linear neural networks cannot be injective multiset functions; and (2) even when moment-based multiset functions are injective, they can never be bi-Lipschitz.

==> plots/injectivity_d100_n10.csv <==
,index,m,nSamples,min_max_ratio_relu,mean_max_ratio_relu,min_mean_ratio_relu,min_max_ratio_sigmoid,mean_max_ratio_sigmoid,min_mean_ratio_sigmoid,min_max_ratio_tanh,mean_max_ratio_tanh,min_mean_ratio_tanh,min_max_ratio_hardtanh,mean_max_ratio_hardtanh,min_mean_ratio_hardtanh,min_max_ratio_swish,mean_max_ratio_swish,min_mean_ratio_swish,min_max_ratio_mish,mean_max_ratio_mish,min_mean_ratio_mish,min_max_ratio_sin,mean_max_ratio_sin,min_mean_ratio_sin,min_max_ratio_cos,mean_max_ratio_cos,min_mean_ratio_cos
0,268,1,500000,0.0,0.10309791007612461,0.0,3.001326681817138e-07,0.14358195735121215,2.090323002405984e-06,4.0235427772483304e-07,0.11873728991310112,3.3886092399388545e-06,0.0,0.1277390996051846,0.0,1.927936615234484e-07,0.09974047294800416,1.9329531515652017e-06,3.0653152638510243e-07,0.11030609330933622,2.7789174395423705e-06,1.4256377446435064e-07,0.1276787951780724,1.116581451646049e-06,5.8945513556750366e-08,0.12156752080584265,4.848787995840858e-07
1,267,2,500000,0.0,0.14403883522093558,0.0,0.0002650260420069093,0.21940109249631837,0.0012079522439541023,0.0001329183893731641,0.18678675902815373,0.0007116049877664496,0.0,0.20128936313523402,0.0,4.13024702642338e-05,0.1389236162354433,0.0002973034490711478,4.534329417861006e-05,0.14327216615886856,0.00031648362270401324,0.0001314813673592802,0.19904950102434885,0.0006605460786520467,0.00022578408036856272,0.18679953836493252,0.00120869720741745
2,266,3,500000,0.0,0.18531664241078352,0.0,0.001841821604736518,0.26423118767810105,0.006970492851057055,0.001955026555530176,0.23180513548143597,0.008433922533552943,0.0,0.24504536853652362,0.0,0.001061055165047689,0.1780649425669457,0.0059588100260037,0.0006655168608546235,0.18319144392506867,0.0036329036258202197,0.0019587727223200468,0.2476897894138979,0.007908169032542847,0.0013317821200290946,0.23694474458201353,0.005620644266149257
3,265,4,500000,0.0,0.22107431445965853,0.0,0.0074750573129735995,0.29906785937836605,0.024994519065041094,0.003734739083187592,0.26610740529593113,0.014034705569483441,0.0,0.2884482926925777,0.0,0.0015991476397345993,0.20968238088667723,0.007626523663897436,0.0016877554843650123,0.21780990237973927,0.00774875460631035,0.00529293848937259,0.28769844929107646,0.01839752178857768,0.003068950040691526,0.26866712462451353,0.011422871499371797
4,264,5,500000,0.0,0.246905573145158,0.0,0.018028148719627875,0.3145988980877921,0.05730518711034052,0.011316263249336244,0.2937355390628786,0.03852534591299089,0.0,0.2998770734831525,0.0,0.00371142470712115,0.23807568478126637,0.01558926402135962,0.003363517934932591,0.24528733531964164,0.01371256257706695,0.01089764193031558,0.3072059325646074,0.03547340977220138,0.003481545756065328,0.2903011008729541,0.011992878241233315
5,263,6,500000,0.0,0.25565142300075727,0.0,0.028777848715577103,0.3475769748259807,0.08279561305804314,0.014511319179132873,0.32498832724407767,0.04465181658119789,0.0,0.3281683696597531,0.0,0.0037297243225575118,0.2294201766441852,0.01625717657929475,0.003456916416969805,0.24707925254384752,0.013991123825163463,0.028513732558254904,0.3393342845672293,0.08402844585721703,0.013107353219238574,0.27650380907681654,0.04740387940043593
6,262,7,500000,0.0,0.2788902272685808,0.0,0.03718751413973308,0.37759250012522494,0.09848583890675847,0.02763994060346561,0.35329095787585235,0.0782356298322766,0.0,0.356985143092856,0.0,0.014871089423761898,0.25007011116913386,0.05946768030068136,0.013475159636251566,0.26915482230236226,0.05006471561974797,0.03420187772580973,0.3685966574647465,0.09278944079703404,0.020188904601623942,0.3007951133955347,0.06711845938493109
7,261,8,500000,0.0,0.30051550914069486,0.0,0.05525804736412599,0.4010386586587828,0.13778733339306673,0.04181595729219553,0.37681741646560307,0.1109714027669223,0.0034069144676394797,0.37905981315329507,0.008987801791222048,0.017250350865724896,0.2693515675808039,0.06404399655312899,0.01796098633284997,0.2898061659799748,0.06197585987211553,0.03822414513001544,0.3938571851315518,0.09705077518707253,0.024761149171787594,0.32337389648068476,0.07657126762940987
8,260,9,500000,0.0,0.32048940405995574,0.0,0.05738032185307584,0.40590724820858287,0.14136313679126497,0.04443737760302957,0.3901642374663436,0.11389403060515724,0.0033474675974927,0.39614747001082623,0.008450054211885332,0.02506672660001727,0.2872954062370737,0.08725070452164634,0.027870250115473488,0.3089198273193888,0.09021839212236367,0.048244736857401424,0.3944534766102997,0.12230779982467949,0.032201675182777945,0.3379322632816398,0.09529032496059839
9,259,10,500000,0.0,0.3385162300915361,0.0,0.05621451425029613,0.41763261636918886,0.1346027873469592,0.04438046344768243,0.4079410628848948,0.10879136102119948,0.003331189228155065,0.41691924138837727,0.007990010768181186,0.024971738838349335,0.3030646069723098,0.08239741053177792,0.027783770950330994,0.3260060152298434,0.08522471872410899,0.07150161430506717,0.416232134361175,0.17178302298741652,0.05769768055919315,0.35588813253442403,0.16212308106006376
10,258,12,500000,0.0,0.37327199866316085,0.0,0.10550653303774787,0.4534088086017746,0.23269625784975304,0.09404577893164744,0.4348065853499883,0.21629336376298736,0.04945093316923015,0.44798468124005797,0.11038532173097071,0.049222395935795284,0.33418292656372706,0.14729177352634382,0.053104694125919054,0.3592883964977824,0.14780520229310223,0.09986793441611069,0.44921131238416795,0.22231838705500606,0.06100849362887087,0.3886760691925308,0.15696488275086032
11,257,14,500000,0.002601303572636071,0.38354093925142413,0.006782336137866179,0.11625219656669124,0.44572934379764545,0.26081342452398204,0.09030865405176222,0.4305790302545754,0.20973769669732445,0.04562517902090504,0.42892531250464777,0.10637091747857771,0.06154593996417746,0.35629946580925825,0.17273654852215112,0.06477712970066392,0.3815360591947886,0.16977983637345465,0.10434456778305466,0.44735791105829076,0.23324627821203,0.09148688824428532,0.4154687182262833,0.2202016282594286
12,256,16,500000,0.02648257829385046,0.40646858548845444,0.06515282912214795,0.12235502742305669,0.4653829516864928,0.2629125690566372,0.11164193355172335,0.44144698070565436,0.2528999821751264,0.09993460317265002,0.43686774105625575,0.22875253487709768,0.061181295688214364,0.37022784778691864,0.16525308956074725,0.06654581581517521,0.3946320669770053,0.1686274922485018,0.1102899269966549,0.454432013812245,0.24269840954080038,0.09052418448800414,0.4259104127569779,0.2125427831219913
13,255,18,500000,0.025882514335660516,0.4227053290318818,0.06123063173804552,0.17196195779609127,0.48513801245239524,0.35445987199975443,0.12313706159937159,0.43676968435226565,0.28192675913848103,0.12773394413382835,0.4519577947042401,0.28262361138702585,0.08728186631610763,0.39010810766213,0.22373763734154908,0.09063296574897875,0.4150101025252396,0.21838737225310492,0.1423898657047094,0.44339925669203173,0.3211323960418995,0.09803974574131663,0.4490436376655663,0.21833010762827815
14,254,20,500000,0.02649237368002862,0.442995607678113,0.05980279086486645,0.18703386570320502,0.502664097818677,0.37208518872711016,0.12381885695817965,0.4450517061722937,0.278212295877022,0.12443671952018151,0.45677244781938303,0.27242606272387576,0.09695868506554177,0.4109307024773077,0.23594899208315054,0.1066922445676006,0.43683072534613926,0.24424162124369567,0.13786490486747435,0.453115580962589,0.3042599077581864,0.1175163324967539,0.4696706945292826,0.2502100596558023
15,253,25,500000,0.09650846665994077,0.4797057574533733,0.2011826315620597,0.22973628476862318,0.524171139642757,0.43828487948649253,0.16761600732786525,0.47025059571567474,0.35643975543033674,0.16018318240243185,0.47601446282106125,0.3365090662437422,0.147378501647338,0.4412175823072555,0.33402681025686426,0.15085043841660273,0.45497097096241756,0.33156057868374106,0.19808345843257524,0.4783862310002981,0.41406596928675354,0.169387295196798,0.506303695811215,0.33455670301872975
16,252,30,500000,0.13377637623802086,0.5136947236337341,0.26041999281542905,0.2581091580814559,0.5453882198123196,0.47325766986730505,0.21285791668264162,0.5095272401036035,0.4177557153555925,0.16598615814876383,0.512751277970122,0.3237167127225295,0.16934956861783537,0.4798049772721723,0.35295500597062546,0.18043947441027663,0.493644298426522,0.3655252881182313,0.2357593460957862,0.5170975148601922,0.4559282133845267,0.21391252913883857,0.5227095870685663,0.4092378147079569
17,251,35,500000,0.139966691691767,0.5257672564377432,0.26621416601727965,0.26984250453187486,0.571763698680134,0.4719475985530079,0.23924702039672135,0.5385370913240505,0.4442535607129812,0.24808856243194796,0.5407268003439908,0.45880574492354187,0.17707085725317578,0.5097761825450878,0.3473501966473581,0.1826691337108984,0.5225232940537694,0.349590412120653,0.2626718265449528,0.5477162172303408,0.4795765001686755,0.24852096735459037,0.5410388798128792,0.4593403110706988
18,250,40,500000,0.1793973346355548,0.549821205403219,0.3262830405094894,0.29947030551153137,0.5882978624676146,0.5090453741501008,0.25676570916021113,0.5538990147332371,0.46356050892033435,0.25606992114969646,0.55596820713594,0.46058374896801385,0.20083663001616106,0.5246590190752239,0.3827945822224887,0.21065692480272202,0.5397191268043379,0.39030842959006457,0.28339015371332316,0.5623303992500643,0.5039566669190537,0.26469080033524295,0.5729999453531256,0.46193861357547
19,249,45,500000,0.19869352556622247,0.5580895273674629,0.35602446529228043,0.3183612670216274,0.6063580778398574,0.5250383868155681,0.25704794467846576,0.5571152510906953,0.46139096744386165,0.26365194384055124,0.5661032203603075,0.46573122066457207,0.2308281345405847,0.5446154792312471,0.42383689656858553,0.2379428278537061,0.5570961490927832,0.4271126774815979,0.29053892108975005,0.5661718350741521,0.5131638543123535,0.29322439007974904,0.5884580613424051,0.4982927575345613
20,248,50,500000,0.232194965227183,0.5644029107594613,0.4113993050013529,0.32762349013685294,0.6177401069218922,0.530358133567452,0.29238814914754846,0.5745734190627434,0.5088786557938904,0.29636449871691695,0.5861828208218178,0.5055837329067734,0.2523970874910809,0.5510081540074763,0.45806416049454013,0.2608142685439272,0.5633549535487975,0.4629661404429909,0.31576983368808936,0.5845786173721992,0.5401665820545055,0.30472740730333436,0.6092430214471978,0.5001738166478853
21,247,55,500000,0.2492475753226361,0.577567322733637,0.431547224906947,0.34956423705010764,0.6178131262880692,0.5658090159889473,0.28367857147022285,0.581198943206455,0.48809202904805316,0.2928805471361297,0.6042783168723628,0.4846782334537956,0.262636952363066,0.5682542628182816,0.4621821067571172,0.2663145922205693,0.5824496624258337,0.4572319453519822,0.3194249619783058,0.6038181464417784,0.5290085497771729,0.3126950900433493,0.6126129413948532,0.510428475982529
22,246,60,500000,0.2612019307978954,0.5923112345092971,0.44098763551950737,0.35958500838434876,0.6251162483828536,0.5752290223051765,0.33734060249305664,0.6015865538744672,0.5607515665375881,0.32164713850463383,0.5992739327947497,0.5367280652515841,0.2762441437731734,0.5723409316677892,0.4826566273500724,0.2918105404126762,0.5831267302967621,0.5004238791525975,0.34547423857995746,0.6211746812766588,0.5561627815704391,0.3247878939386967,0.610534756743008,0.5319728162100517
23,245,65,500000,0.25700690153904354,0.5946029980868954,0.43223277105219793,0.36856498710797697,0.6396645474294202,0.5761847965298468,0.3462129845257441,0.6188626781360093,0.5594342602280112,0.3373746856135481,0.6160621393684491,0.5476309353459132,0.2967376633564268,0.5894956336889624,0.5033755067861885,0.30242740381011507,0.5999324407323914,0.5041024343356308,0.36214659723304327,0.6297117967729033,0.5750989565209723,0.3467044406399529,0.63174758289371,0.5488021640729966
24,244,70,500000,0.25382777128202055,0.6050931554002914,0.41948544454135184,0.3666158593950355,0.6482735603934359,0.5655264718378104,0.3647388067608838,0.6161939165558896,0.5919221156864529,0.3541236928239387,0.6260153024498422,0.5656789721243466,0.28416476400275603,0.5804266802400125,0.48957908669058925,0.2884804184937394,0.5882342429710178,0.4904175877907073,0.38065269562978205,0.6366181766096312,0.5979293548559721,0.36110979717121033,0.648862636040667,0.5565273404779283
25,243,75,500000,0.2615216022975306,0.6007727857208597,0.435308669955371,0.36093851479063777,0.6346852138143663,0.56868902399892,0.36301021923223536,0.6211851941457672,0.5843832445675636,0.36354689247509625,0.6207599557991015,0.585648106130016,0.29453504378630974,0.5739637259605835,0.5131596832071174,0.29838106562125355,0.5842824052119805,0.5106795326362762,0.38365558903218994,0.6346981691782198,0.6044693488385683,0.3462822027396637,0.6392495422501872,0.5417011352417004
26,242,80,500000,0.30501761353644835,0.6166119642803067,0.49466703730352835,0.362647842823402,0.6430954989457005,0.5639097823230481,0.3602877647445436,0.6254713127108659,0.5760260421585354,0.37990510324318844,0.634683518895853,0.5985740797304808,0.3148851736970632,0.5907244931244542,0.5330491241891387,0.32466593051939924,0.6009539167398352,0.5402509601413472,0.391674784077245,0.6454834275811336,0.6067929358697807,0.3566161644005179,0.6532236383545709,0.5459327303261888
27,241,85,500000,0.31223236159886303,0.6265373179800984,0.49834599255072776,0.3701843018714984,0.6514797769751524,0.5682207106877201,0.39823335020579737,0.6369140492029776,0.6252544604788342,0.39888277253920357,0.6436359826372144,0.6197334880266225,0.32712535618094324,0.6022225780236183,0.5431967649809932,0.34042002055852305,0.6128987227715734,0.5554262195540537,0.41006970631841444,0.6516339515006587,0.6292945684829007,0.3734430226241921,0.671309179353315,0.5562906543061676
28,240,90,500000,0.31623801941384533,0.6386514370905939,0.495165282731504,0.3891194719789672,0.6602568136400307,0.5893456363346422,0.39966820227745015,0.637833360893935,0.6266028508093524,0.4041651243268618,0.647916383144262,0.6237921047242176,0.3331432534287263,0.6097735762139974,0.5463392748127399,0.34229218569348374,0.619603407066253,0.55243754600091,0.4141397081633353,0.656264869055015,0.6310557332737824,0.40848401854350097,0.6879545287818,0.5937660142550799
29,239,95,500000,0.3423771885619546,0.6393337670769124,0.535521829430865,0.4061402690908747,0.6711316916121257,0.6051573397097147,0.40991353901410893,0.6481592991380879,0.632427151101906,0.4113057472285436,0.6627225636630513,0.6206303659787027,0.3310559292452632,0.6100224683567083,0.5426946488332944,0.34249389587561535,0.6202969669306756,0.5521450436398676,0.425000587257091,0.6686851876182441,0.6355764941808851,0.4208874893342735,0.6792512534643883,0.6196344683761996
30,238,100,500000,0.3553656580141367,0.6421983801843278,0.5533580728000862,0.40283433871029845,0.6733209690113481,0.5982798059917679,0.4150943037702501,0.6552119186497185,0.6335267902722063,0.41898727789069745,0.6664388611634051,0.6286957473627357,0.33574118253356106,0.6212644872052498,0.5404158606327046,0.34753367265588336,0.6313577939041438,0.550454395291187,0.4371605088200242,0.676556558130459,0.6461551566775701,0.4264741980721492,0.6919307370743742,0.6163538851812972
31,237,110,500000,0.3593766636848105,0.6345078508804828,0.5663864728956733,0.42954283144793637,0.6817380570577879,0.6300701963181233,0.41447668461095155,0.6575396613938688,0.6303447669336534,0.42983589407754397,0.6792615386576389,0.632798811083855,0.36500943682644454,0.6262372561433927,0.5828612610407621,0.3792567447134422,0.6381937759137607,0.5942658155360814,0.44821903342401814,0.6784312421586767,0.6606698005207507,0.4211556903840453,0.6992918962243087,0.6022602187412639
32,236,120,500000,0.36056563098517214,0.644202827188337,0.5597082405845425,0.43207907895964065,0.6860184641385418,0.6298359323348797,0.43629058395642645,0.666990523871012,0.6541181146387619,0.4470127526936639,0.6840610663671128,0.6534690756011644,0.3741573711754083,0.6289791518291287,0.5948645039940109,0.3823723201954629,0.6386206753956909,0.5987471670229657,0.4578343085750037,0.6868995651195704,0.6665229268201782,0.4227623869730788,0.7101494078985002,0.5953147073995774
33,235,130,500000,0.4182597671491516,0.665760231130662,0.6282438445426819,0.4317214302384069,0.6918071699452173,0.6240487942219419,0.44701281871939386,0.6855545631886822,0.6520455740827218,0.4611946485187813,0.6996464158762484,0.6591824642468491,0.3847936818328911,0.6419665367646747,0.5993983483502734,0.39769419353223834,0.6550640753352539,0.6071073174463173,0.46930057779358736,0.7062005565192314,0.6645429169678192,0.4548688557925987,0.7164328078662687,0.6349079087365103
34,234,140,500000,0.41770676918194466,0.6673513823532143,0.6259172906917899,0.44442822106364166,0.700890236892177,0.6340910426064491,0.46108120776682937,0.6925103405804511,0.6658112965942984,0.46219016522496015,0.6936934470476697,0.6662743711822884,0.39459204185606206,0.6466488294082561,0.6102107108384477,0.40636339035278296,0.6575340553432806,0.61801116923234,0.47274904854177097,0.7049160044639019,0.6706459288029685,0.47306163945777785,0.7246360975877064,0.6528264890923693
35,233,150,500000,0.427918494985128,0.668502128561864,0.6401153813910825,0.44533100658909747,0.7050052202805537,0.6316705093501009,0.4738297930296947,0.6987468326377572,0.678113689962637,0.47916537832062067,0.7054471753816918,0.6792363695571703,0.41164322842308554,0.6560887116305499,0.6274200746421101,0.4243432711016171,0.6635576368049925,0.6394972306321658,0.48953892646538627,0.7099069142310673,0.6895818545388142,0.4946627287389557,0.7281347465683213,0.6793560272604587
36,232,160,500000,0.42475492200107445,0.6695309001137179,0.634406749455374,0.4474572944484121,0.7108895009666375,0.6294329763486147,0.4750645559115312,0.7075759996384032,0.6713972154995452,0.4680810402945246,0.6977060423218949,0.6708857482970885,0.4172297019065176,0.6605532127470987,0.6316367763489471,0.429821466499259,0.6670715698922659,0.6443408562122899,0.48705728830034334,0.7161934498218525,0.6800638688073662,0.48747778598364266,0.7233647442256437,0.6739031586416115
37,231,170,500000,0.43752222596826623,0.6727175656005525,0.650380261109547,0.4691613774903774,0.709872616567161,0.6609092484214596,0.47800940074073045,0.7102615851077834,0.6730047221520389,0.4681507159241704,0.7023227763623334,0.6665748736627162,0.42620814420108244,0.6635658890954478,0.6422996588659432,0.44815279478877057,0.6739413227792984,0.6649730171472675,0.49084033926039217,0.7202222958283041,0.6815122804493198,0.5071055533762868,0.7315356106963729,0.6932069279492168
38,230,180,500000,0.45455342260665554,0.6803155166281574,0.6681508968949513,0.47285788817605684,0.7056066052763008,0.6701437949137332,0.49792012815571585,0.7171992445137626,0.6942563478204571,0.4970181239837871,0.7153328966287136,0.6948067484749824,0.43006100355901833,0.6725086036209156,0.6394877347940046,0.44638422948143636,0.6737017424792113,0.6625843475463634,0.5131538600998622,0.7265517675362142,0.7062867135262797,0.5226431426727617,0.7376654773716773,0.7085096953905906
39,229,190,500000,0.4587268945416021,0.6795199852997645,0.6750749123872178,0.46759254444563203,0.6911711723286854,0.6765220587401308,0.47992213239985687,0.7008177293270084,0.6848030697806741,0.49651455879461437,0.7122847467391554,0.6970731313111246,0.4490917368086428,0.6681876367899763,0.6721042295336581,0.4532488325651458,0.6694967744795769,0.6769992774311301,0.5102446205537503,0.7217565138977529,0.7069484108958575,0.5116419290297396,0.732416766848974,0.6985666524688412
40,228,200,500000,0.4660895988114103,0.6832096508976083,0.6822058180809606,0.46494037452806447,0.6979981977429054,0.6661054083399175,0.4773687416889145,0.7043159599588343,0.6777764083562945,0.5033851375780989,0.7214758484089878,0.6977158538129492,0.44933981619495744,0.6753649203730244,0.6653289246157078,0.4510388723860241,0.675592739318433,0.6676194786241361,0.5111903075603873,0.7252585213226801,0.7048387471933609,0.5236970407271487,0.7309954500762077,0.7164162795713055
41,227,210,500000,0.4759948271120405,0.6913354728433536,0.688514976895875,0.46835404015666604,0.703934424158313,0.6653375997582048,0.48371418067191796,0.707832531546832,0.6833737630211111,0.5072807190483472,0.7243441043500609,0.7003311216338535,0.4525391778398213,0.6800420122852336,0.6654576771207047,0.4554364106483146,0.6814910705539774,0.6682940251558906,0.511764752342421,0.7284339870411285,0.702554742703852,0.5456466488195153,0.7392762643484398,0.7380821962415095
42,226,220,500000,0.4761297787203166,0.6947109018595032,0.6853639081319729,0.4677664185889546,0.709682308629495,0.6591208670430055,0.49770986287998575,0.7141048325727999,0.696970304887618,0.5079815637657559,0.7290233622899,0.696797373091254,0.45164525684038714,0.6811949304665865,0.6630191104490918,0.4546433179819405,0.6831540728135033,0.6655062687536012,0.5290200742013146,0.7359314982235758,0.7188441797616854,0.5549177382750663,0.7467729856604529,0.7430875901118622
43,225,230,500000,0.47419950156490204,0.6975264035597548,0.6798301815456351,0.4745265390392575,0.7006258293826935,0.677289530500685,0.49104357424222256,0.7089235270522235,0.6926608519878469,0.5111213851715557,0.7286421854208974,0.7014710311842682,0.45834763601542783,0.681592005295611,0.672466273744862,0.4606337344353766,0.683045065873301,0.6743826395209188,0.5198526665191036,0.7331728332857335,0.7090451840521288,0.5618906923963111,0.7506558948634746,0.7485329779479115
44,224,240,500000,0.48400120390414236,0.7031022006958365,0.6883795889490072,0.47355984986753347,0.7005379395342528,0.6759945795118193,0.490432886492679,0.7097515489984927,0.6909923439895452,0.5109095521998627,0.7248392396921811,0.7048591249237992,0.46389097671828133,0.686843110968516,0.675395835395582,0.46612391709101253,0.6875418264662717,0.6779571789642661,0.5259063433273569,0.7333257569922284,0.7171524227982767,0.5561699595669932,0.7455370368790353,0.7459991013930444
45,223,250,500000,0.4948216304049862,0.7087609315212837,0.6981502625192695,0.47686801251738803,0.7067800457644307,0.6747049741643779,0.4975327521087646,0.7158036544112178,0.6950687511060679,0.5187877455982826,0.7301010944267663,0.710569741037856,0.4658908254063251,0.6955186251779182,0.6698466562087352,0.4686154978727008,0.6958176671405004,0.6734745609413757,0.5317135606344269,0.7389538857797049,0.7195490420534035,0.5709183746715298,0.759233936515414,0.7519663534691576
46,222,260,500000,0.4864043330838486,0.7005168898842944,0.6943506146785253,0.4778952593246839,0.7081646085175534,0.674836406079503,0.505627008213999,0.7183470641042504,0.7038756521466337,0.515836286109941,0.7317538065988463,0.7049314693797375,0.4649890201405271,0.6955414138485224,0.668528157895993,0.4678264785936737,0.69605999651278,0.6721065438862412,0.5394741584768465,0.742422605211501,0.7266402648437158,0.5618548583747559,0.7531777624373529,0.7459790854107822
47,221,270,500000,0.48499633399647224,0.7005787155590835,0.6922795729091344,0.4907916825200928,0.7147058375262494,0.6867044548269374,0.5061462437082338,0.7271897026576133,0.6960305431422554,0.5172205320584137,0.7382061708334469,0.7006450941401142,0.46918283520876375,0.7006424331522939,0.6696466171736714,0.47222075601122476,0.701605187890242,0.6730576742615225,0.5476169113244914,0.7469923257955808,0.7330957660659425,0.5594786747250926,0.7492233444781038,0.7467448509827411
48,220,280,500000,0.4905581411305732,0.7042505075944505,0.6965676784617468,0.4874863237190942,0.7166652159089861,0.6802148519246721,0.5150437364412304,0.7297277316060352,0.705802608471089,0.5297292278495043,0.7416326976105165,0.7142743699896876,0.469540091805629,0.7049456873328407,0.6660656278104661,0.4736702227911799,0.7072777667277376,0.6697089108040865,0.5492746599578525,0.7532477439955757,0.729208503226634,0.5665167432215268,0.7475809329923488,0.7577998825544215
49,219,290,500000,0.49656776595729285,0.7150359679846547,0.6944654369721854,0.48409118323545897,0.7120997013933523,0.6798081536732099,0.5117861305376465,0.7251334485615927,0.7057819930287983,0.5248355952026804,0.7368109516692217,0.7123069954561372,0.4648267887915455,0.7019939777118521,0.6621521032226622,0.46743437850807873,0.7020116626136057,0.6658498760089109,0.5494279691206935,0.7485593937444514,0.7339804612862305,0.5709795948145538,0.7404545629131052,0.7711203676944054
50,218,300,500000,0.494125420683446,0.7173057275662258,0.6888630631181256,0.4837600748168906,0.7151069223405128,0.6764863542833087,0.5142767916921421,0.7284331969644983,0.706004056151228,0.5243053609233266,0.7405804483392645,0.7079654372446234,0.4627895098653362,0.7059965140501278,0.6555124574347074,0.46557465763944195,0.7059763764021908,0.6594762561491245,0.5492184604309368,0.7523703617455205,0.7299841784792457,0.5741053220821033,0.747241318847103,0.7682997548474352
51,217,325,500000,0.5059950657683453,0.7106337274089635,0.7120335642008582,0.4832790436298581,0.7065921399056917,0.6839575709041441,0.510010729113495,0.7206043336138214,0.7077541798226467,0.5258148526499845,0.7328996863145402,0.7174445049827999,0.4771018643289883,0.6992974805682483,0.6822588062826939,0.4794742789369548,0.6978227419858811,0.6871003910999735,0.5422313012735821,0.7440987592968804,0.7287087829389093,0.5771085682861221,0.7548934026988078,0.7644901468510787
52,216,350,500000,0.5279543425579223,0.7266805725648499,0.7265287699855317,0.49082409349223316,0.7034988904905797,0.6976899326023964,0.5081010254690542,0.7155146727306037,0.7101196451080436,0.524042708449986,0.7256183319020423,0.7222015836842601,0.5051388146503385,0.7109791564107878,0.7104832963042318,0.5102670874928203,0.7091412574962692,0.7195563395851423,0.5379924811380996,0.7362087528320213,0.73076077820125,0.5879043059166859,0.7723393396703604,0.7611994828174975
53,215,375,500000,0.5340680791709995,0.7372701934438599,0.7243858275028268,0.5012931456304481,0.7178403324847046,0.6983351630512199,0.5196490336145242,0.7305829828095636,0.7112799583917736,0.52877083348444,0.7388194093594761,0.7156969981918327,0.5048491947033408,0.7218803411395539,0.6993530172970084,0.5141423996701795,0.7235480210522814,0.7105850402609685,0.5547097253024187,0.751113180915255,0.7385168299489665,0.601216094335631,0.7726757551845702,0.778096232865515
54,214,400,500000,0.527638167310129,0.7259286687440516,0.7268457494908003,0.4979201050366316,0.7188248371240784,0.6926862836692496,0.5168422433947475,0.7291398088656657,0.708838328548824,0.5273617297771093,0.737501019500912,0.7150657637517437,0.5017288087344243,0.7251350548347013,0.6919108452821885,0.5091522911131171,0.7246427508580763,0.7026252460404953,0.5500321447255457,0.7496230589856754,0.7337449643955741,0.6094321218600941,0.7825228171338742,0.778804283423
55,213,425,500000,0.5310047994638157,0.7320618389814915,0.725355115085081,0.5002962125148254,0.7262555042717914,0.6888708031431265,0.5291432903672396,0.7373478024525542,0.717630524709251,0.532356253740484,0.7451055336302866,0.7144709436618323,0.5089217780540967,0.7358544042082121,0.691606621015882,0.5173990792600897,0.7397405506940353,0.6994331712309921,0.5568751659625967,0.754215356739256,0.7383503411680293,0.6118694945326499,0.7795189470116932,0.7849321647386096
56,212,450,500000,0.5324466179058506,0.7327166477407485,0.7266746559500066,0.5033689846254809,0.7361165852015826,0.6838169316449176,0.5320907158954612,0.7472101558397723,0.712103163664119,0.5359768785697175,0.7539432181146056,0.7108982025331311,0.5111239005687025,0.7388128468456714,0.6918178301188498,0.520989174892806,0.7443224048800088,0.699950950659337,0.5671028463867305,0.7636173720011373,0.7426531495748708,0.6273402513927534,0.7902044262058763,0.7938961496392695
57,211,475,500000,0.5349187504656555,0.7376185314309551,0.7251970058668823,0.5043419559240709,0.7388444524506249,0.6826091124474875,0.5345559069541218,0.7532825323025285,0.7096353413641044,0.5354134696003305,0.7561510226752037,0.7080774257318057,0.514073673543058,0.7457499476342121,0.6893378607318513,0.5243196931250599,0.7509334785276257,0.6982238881573196,0.5679233975090087,0.7678993951175385,0.7395804725462499,0.6262640920323689,0.7887468978118267,0.793998802112282
58,210,500,500000,0.5420001624594271,0.7451470570361265,0.7273734188997134,0.500736778758051,0.7388907929933811,0.6776871271185761,0.5353825646079851,0.7542584594595038,0.7098131388431975,0.5283985479995835,0.7469245005544153,0.7074323410296117,0.5161081344399523,0.7527189112397288,0.6856585197121216,0.5247162082462024,0.7560722635658602,0.694002721077858,0.5665516921388787,0.7657139975119515,0.7398998764287783,0.62004207784367,0.7757347055792203,0.7992965551034632
59,209,525,500000,0.546378787656008,0.7487221421885275,0.7297484031378231,0.5007665199099894,0.7318599942050917,0.6842381382710992,0.5415812247107537,0.7463972028023463,0.7255938562971409,0.5448266763711583,0.7548693288340707,0.7217496532978329,0.5274273056617363,0.7571571807961266,0.6965889237254058,0.53335453200137,0.7587929465463559,0.7028986424148138,0.5714648190673031,0.762918913191575,0.7490505336624205,0.6259233925558411,0.7788176446739216,0.8036841445957548
60,208,550,500000,0.5479615715960866,0.7515487170899947,0.7291098489500456,0.5050842866158461,0.7312802377113929,0.6906849940271226,0.5370032021255882,0.7447141848368503,0.7210863080891003,0.5373715953175805,0.7476579979949146,0.7187398473081479,0.5287445068083041,0.7585124551466199,0.6970808497878893,0.5332054803978142,0.7601178366035581,0.7014773956368943,0.5686181764027787,0.7614405815488894,0.746766313986208,0.6299961280115118,0.7834150035776642,0.8041665338734566
61,207,575,500000,0.5558949382653567,0.7570458371668859,0.7342949541149294,0.5058041145665151,0.7279712518602779,0.6948133092810591,0.5362472348451006,0.7379480596284876,0.7266734126451511,0.5405046694260921,0.7455949978628228,0.7249306540084058,0.5282738503699457,0.7588152405468337,0.6961824461897335,0.5327343016888111,0.7598762896173242,0.701080306054947,0.5663996101555393,0.7533294629645192,0.751861752395334,0.6377789769779784,0.7918929819221525,0.8053853128359655
62,206,600,500000,0.5536980771324944,0.7494290311541196,0.7388265654451631,0.5062799946148452,0.7258160451721057,0.6975321060790217,0.5340854672274513,0.738197529765497,0.7234993964245777,0.5373109883663002,0.7445161611774028,0.7216915043409918,0.5332896285387252,0.7569754065990908,0.7045006005342601,0.5367783430482369,0.7571279960188697,0.7089664440764636,0.5634589113796583,0.7539399238563225,0.7473525324108398,0.6415475671598967,0.7984862062361893,0.803454790013153
63,205,625,500000,0.5614433204954885,0.7553038153665788,0.7433344159965589,0.506502987360975,0.7250896205453221,0.6985384606389021,0.5411563653368399,0.737191861671293,0.7340780514179582,0.5455102413405634,0.7425825566714214,0.734612248078891,0.5374664484810896,0.7613645045118131,0.7059252766527553,0.5415413148256225,0.7612783411048233,0.7113578379751325,0.5691379054237836,0.7529498592239192,0.7558775640258512,0.6414707347466501,0.7921844473503066,0.8097492154664703
64,204,650,500000,0.5544762778267882,0.7514285488072697,0.7378962094358797,0.5095153356166157,0.7237076081477278,0.7040347923392428,0.5366444892580844,0.7357321542901667,0.7294019788707456,0.548371515194126,0.7410839959653284,0.7399586527028194,0.5425097341353381,0.7603792583579737,0.7134725575062092,0.5460007886685979,0.761065326000116,0.7174164556125301,0.5673832779389023,0.7513082925974939,0.7551936848417996,0.6476768020486628,0.7973974988361493,0.8122383165158996
65,203,675,500000,0.5514875514555334,0.7464169059727525,0.7388465441264606,0.5097197414593687,0.7199143835705001,0.7080282782118531,0.5325746282438808,0.7328816904556597,0.7266856781655433,0.5382971047612162,0.7356352949356247,0.7317445321982851,0.54889195601242,0.759456933100761,0.7227427021718897,0.5528248907309541,0.7614907732825993,0.7259771360693735,0.5651416670023335,0.747217186775705,0.7563285173363847,0.6520479782586532,0.7993990109189626,0.8156727358332362
66,202,700,500000,0.5624523911677346,0.7553376621232454,0.7446370270836058,0.5076295410124242,0.7194285107115965,0.7056010895513732,0.5416546583724616,0.7337430967628711,0.7382075017293307,0.5422840968345437,0.7363878510984,0.7364109769405753,0.5495364961155975,0.7595248062565735,0.7235267256431909,0.5528257962485212,0.7604020134522318,0.7270177964662236,0.5685018162955395,0.7485215491293629,0.7594995988516137,0.6546138844706285,0.8026709981652999,0.8155444583981581
67,201,725,500000,0.568394818395284,0.7575932472468158,0.7502638394163341,0.5080721393981813,0.7222887346540722,0.7034197198735402,0.5441876122894294,0.7368629055386209,0.7385194833381487,0.5469910195804654,0.7389103649849382,0.740267081774682,0.5553865726255263,0.7627556753151565,0.7281316817420609,0.5588673802028156,0.763963057299691,0.731537179530895,0.5739823181216658,0.7507936697640232,0.7645007426635205,0.6584368182252252,0.8089316270487316,0.813958554973843
68,200,750,500000,0.5675655418987602,0.7613059840846029,0.7455156714434643,0.5103831588593515,0.7237969431302061,0.7051468836716778,0.5473802091523031,0.7377727178157816,0.741936094862458,0.5522393787394594,0.7405508332712176,0.7457143438757141,0.5590484802836548,0.766955582536112,0.7289189791604812,0.5620482863834919,0.7677830046121166,0.7320405414123986,0.575167244628591,0.7523222246035308,0.764522468988206,0.6659172582105943,0.813431549549739,0.8186518688378898
69,199,775,500000,0.5642820526193243,0.7609735594356309,0.7415264901422054,0.5098720845073261,0.7239208006323188,0.7043202572187058,0.5475979987453379,0.73628634912796,0.7437296635933832,0.5545800844008321,0.7393116468576751,0.7501303229267187,0.5583440028055185,0.7681841546447437,0.7268361361394283,0.5605276481890191,0.7680162057931432,0.7298383080473579,0.5780995355907795,0.7527157113970054,0.7680184255990268,0.6670829250464144,0.8179635513891597,0.8155411373935887
70,198,800,500000,0.5678365921802031,0.7648861698301167,0.7423805195828305,0.5058003223226908,0.7196545763966028,0.7028376375445202,0.5443005700343289,0.7311054134307128,0.7444898643004132,0.5510996538862727,0.7344234732749497,0.7503840412790767,0.5604609056610236,0.76969213652096,0.728162441926885,0.5627511171889,0.7703876345396679,0.7304778684891049,0.5720480270483302,0.7467681460571887,0.7660316392291884,0.6671336783083531,0.8179711041402612,0.815595654823959
71,197,825,500000,0.5735938712866937,0.7673534862169017,0.7474962733466496,0.5104293299296293,0.7249756306001386,0.7040641207582291,0.5481812893618787,0.7367438365125148,0.744059552580413,0.5554630837717088,0.7400538958205364,0.7505711231421028,0.5585410029773309,0.7733670343339161,0.7222198234223804,0.5604657658613384,0.7729128352661343,0.7251345045503809,0.5773581478073411,0.7529756143577458,0.7667687197277981,0.6643664549392317,0.8117037672430377,0.8184838875341937
72,196,850,500000,0.5734362685564949,0.7684351796772828,0.7462389590197043,0.5119132363257187,0.725012731431107,0.7060748234244799,0.5530015011335357,0.7360065282894155,0.7513540707563973,0.5584007411475503,0.7394266661824731,0.7551806915897056,0.5580983590587562,0.773482466334406,0.7215397676738919,0.5610464418897085,0.7738105809575347,0.7250436420699419,0.5818818112420643,0.7518243029184003,0.7739598320822295,0.6692698295530342,0.8145412119595911,0.8216525078490888
73,195,875,500000,0.577430351006002,0.7657895346476717,0.7540327007363309,0.5105408085125477,0.7234749768988823,0.7056785995570158,0.5495815414992874,0.7333483766973014,0.7494140015341357,0.5534597560213167,0.7351015517527782,0.7529024455215005,0.5575701869589387,0.7711322447194975,0.7230539129663255,0.5602681657545976,0.7709409199489695,0.7267329457511259,0.5778147666840181,0.7494876086002115,0.7709463906457107,0.6739315270823144,0.8175626589737717,0.8243178913384483
74,194,900,500000,0.5783744223911477,0.7678353931160758,0.7532531419839267,0.5102838242622728,0.7254590039191121,0.7033944323601901,0.5504390694004493,0.736663395744073,0.7472056743697353,0.5542652768439272,0.737994358594438,0.75104270159946,0.5718645058534909,0.7731255708307501,0.7396786853641418,0.5702193590192557,0.7715488210185596,0.7390580394724484,0.5807696186996512,0.7529686679682498,0.771306487780897,0.6737473584685916,0.821471376305912,0.8201714361593183
75,193,925,500000,0.5841683648483325,0.7707926103636603,0.7578800795362082,0.5164340407238723,0.7294630007420038,0.707964681140181,0.5510388269700299,0.7414648319738084,0.7431759447081839,0.5550231113264559,0.742414370362307,0.7475920907290601,0.57869595290577,0.7763678485641579,0.7453888694335177,0.5783370671123286,0.7764760392824002,0.7448228121073939,0.5858891123026294,0.7577796666857907,0.7731655229877858,0.673407561500458,0.8213865645037501,0.8198424354643599
76,192,950,500000,0.5903911864024145,0.7744301620991355,0.7623556200369659,0.5200902842701076,0.732454361822812,0.7100651062760995,0.5534550229440073,0.7430594865358693,0.7448327260098719,0.5564060819064647,0.7432151312483215,0.7486474084184912,0.5818145754480109,0.7772304938149532,0.7485740460236394,0.5817522489752908,0.7781532864831553,0.7476062352759645,0.58806026142659,0.7590961442835231,0.7746848220150475,0.6815597019652492,0.8253434909407302,0.8257891525725906
77,191,975,500000,0.5830909418663291,0.7691329554285821,0.758114624722347,0.5207481217923501,0.7372001457255253,0.7063863522162613,0.5614363845769492,0.7487331506796215,0.749848439417082,0.5642088241671663,0.7488848992972764,0.7533985859463814,0.5779864631438993,0.7715244994135854,0.7491485540423032,0.5789148348179411,0.7722237853689083,0.7496723693137485,0.5937192376202266,0.7641615086515202,0.7769551736097451,0.6811254433196373,0.825406592574388,0.8251999068668117
78,190,1000,500000,0.5831243483373841,0.7706204304248014,0.7566946389105454,0.522053146996482,0.7407516239302993,0.7047613938752626,0.5625403676767353,0.7526657251746592,0.7473973489973859,0.5658158499196758,0.7523092531843977,0.752105397513952,0.5765821781892825,0.7722363327831415,0.7466395372920087,0.578705231480401,0.773384753550202,0.7482759762509801,0.5970120714470234,0.767961216464838,0.7773987261951246,0.6787302079618074,0.8236705620085119,0.8240311591405318
79,189,1100,500000,0.5916676357394259,0.7749777038932738,0.7634640748592524,0.5295202501432759,0.7475792144149548,0.7083132328092765,0.5628417283962125,0.758259366737031,0.7422812735149628,0.5658547543598305,0.7583184863259537,0.7461967030520272,0.5762640747296514,0.7694760269622509,0.7489045201377297,0.5812468218896428,0.7757190810425441,0.7493006632097587,0.5975395450485328,0.773046407452004,0.7729672362336566,0.6797831386638091,0.8146103192898988,0.8344887396668146
80,188,1200,500000,0.5933879536079365,0.7798845509307505,0.7608664037513754,0.5231213891118105,0.7405884210193622,0.7063591250748624,0.5615860182886523,0.7501108568621896,0.7486706973391094,0.564453813598696,0.7499004220526968,0.7527050218929344,0.5879050827437118,0.7755950537563678,0.7580051985844486,0.590465802052857,0.7802459520273921,0.7567688118324611,0.5932542638822601,0.7635852468998204,0.7769325904224718,0.6828680460626411,0.8220526585614434,0.8306865003728966
81,187,1300,500000,0.5988951445512876,0.782778216069774,0.7650891814009093,0.5318211288791156,0.7436004721131447,0.715197406165975,0.5683392081623903,0.754053661299272,0.753711887272205,0.5701494628508638,0.7537978637978802,0.7563691676947242,0.587280223085682,0.7795950933761608,0.7533144167729062,0.5920449533209534,0.7830890133039182,0.7560378747022207,0.5976041320437705,0.767422827234826,0.7787156060982114,0.6889491809359414,0.8291186557350223,0.8309415982507121
82,186,1400,500000,0.6068463317457333,0.7824404425582088,0.7755814995472805,0.5357867044046538,0.7445984175498979,0.719564656298439,0.5697792740447083,0.7566444386757489,0.7530343777348247,0.5726384998871674,0.7554850125651265,0.757974665761888,0.5825258505266225,0.7797203812169019,0.7470958366093756,0.5848041896736615,0.7790807875648075,0.7506335658739561,0.5970871963641166,0.7697245696674754,0.775715392094163,0.6861535387689881,0.829692695585998,0.8269972032046992
83,185,1500,500000,0.6084814030381162,0.7829617927040593,0.7771533792685431,0.5363316857790033,0.7482111984374296,0.7168185759570063,0.5763476796581666,0.762849907205808,0.7555191056773304,0.5773416022596335,0.762315410431235,0.7573526579149653,0.5858767372820164,0.7790596979015663,0.7520306067174349,0.5880679086878271,0.7785579472596403,0.7553296588361882,0.6051306693328445,0.7767089344637323,0.779095800862196,0.6827867512364763,0.8224644179671008,0.8301717816852573
84,184,1600,500000,0.6095920188330681,0.7863043828535375,0.7752621403696472,0.5384645377192854,0.7482129017922878,0.7196675390512968,0.574720284484051,0.7620474634951608,0.7541791187757173,0.5756718366561931,0.7601848086710613,0.757278796010894,0.5880768104661912,0.7731066378109887,0.7606671340079296,0.5910030803106454,0.774202803480428,0.7633698530330704,0.6027364214176392,0.7753526265047557,0.7773707095502336,0.6788644845364874,0.8178094179750925,0.830101084207816
85,183,1700,500000,0.604724589970159,0.7859874527505276,0.7693819893103289,0.5440110594273775,0.7491659350895611,0.7261556271406577,0.569630648741901,0.7633507057941542,0.7462240414768255,0.5711746390683048,0.7628057825911683,0.7487812128640223,0.5808755366101969,0.7694784266270187,0.754895155613971,0.5845595996043143,0.7708800347951689,0.7583016464548054,0.597968947822642,0.7777241385945488,0.7688702435072308,0.6832944625786116,0.8167518840879064,0.836599799633972
86,182,1800,500000,0.6014799298048519,0.7825546388705772,0.768610777993647,0.5432867115957076,0.7521120084320914,0.7223481416395459,0.5671398575326643,0.7652316143729375,0.7411349020092461,0.5677219683530593,0.7638472728689174,0.7432401587568216,0.5881861866922363,0.7748557734473102,0.7590911842540883,0.5912234358431704,0.7759570808245464,0.7619280118108149,0.5953083746832012,0.7783814434203957,0.7648028864450733,0.6877696424349735,0.8211551509482256,0.8375635732672131
87,181,1900,500000,0.6028671435947949,0.778836498046279,0.7740612376372892,0.545505341554903,0.752597890647626,0.724829750832127,0.5677836171957689,0.764801289254871,0.7423936454774389,0.5692197202116986,0.763508830400782,0.7455312860139458,0.5918107096561197,0.776072044067092,0.7625718696870845,0.593407941638713,0.7756740012379754,0.7650223427517671,0.5952324790472469,0.7772364285490031,0.7658319363111513,0.6941589987942958,0.8240056098186458,0.8424202341863575
88,180,2000,500000,0.6057042086781009,0.7806629013322192,0.7758844536411975,0.5429247471874762,0.7534051043982222,0.720627911886971,0.5694843020736773,0.7664038560001867,0.7430603298967986,0.5715468001786838,0.7639396954978933,0.7481569599628953,0.5912439280703266,0.776150532878489,0.761764507044266,0.5919179518040719,0.776471613909635,0.7623175673141332,0.5969726219227218,0.7791049198781257,0.7662287924148975,0.6873761454764429,0.8198505310767645,0.8384164178971328
89,179,2100,500000,0.6028303505973618,0.7789440454635255,0.7739071299256626,0.5438925953430858,0.7559656250307067,0.7194673637719879,0.5718155638944831,0.7703979049632207,0.7422340588033944,0.5733846306348964,0.7678372118958142,0.7467528556205184,0.5884871735272774,0.7728008699232283,0.7614991085423326,0.5893693492274494,0.7736915990013771,0.7617626325375163,0.5991190885421754,0.7829765997611985,0.7651813460643676,0.6880736972453361,0.8191376004934171,0.8399976961512532
90,178,2200,500000,0.6073068077684323,0.780804059334813,0.7777966834416978,0.5449842233805894,0.7528206711757501,0.7239230327316023,0.5681054793168101,0.7671340465117747,0.7405556850201541,0.5700105121923991,0.7652895154431791,0.7448298986068116,0.5901530048825107,0.7746936888999298,0.7617888377540959,0.5909389030286097,0.7755326671582962,0.7619780933199446,0.5944041186473551,0.7795571318431186,0.762489488412474,0.6872291863257791,0.8196612670463478,0.8384307200487976
91,177,2300,500000,0.6052864460261973,0.7809800186266614,0.7750344843528546,0.5443326737601363,0.7513419161290406,0.7244806420019416,0.5653145507453182,0.7649054638564345,0.7390646000816414,0.5673296917545463,0.762560047829739,0.7439803506218006,0.5902086511672849,0.7744134966966902,0.7621363182393609,0.5909476513167086,0.7754160598882612,0.7621039618419371,0.5918445373922739,0.7769092777159636,0.7617936281212117,0.6921900325300618,0.8223106621055217,0.8417622006234398
92,176,2400,500000,0.6049426242340296,0.7812011055575112,0.7743750231924043,0.5434250595588546,0.752831953004731,0.7218411192430344,0.5650762731293674,0.7646473362749742,0.7390024738491481,0.566729071185821,0.7616052951578755,0.7441243840989079,0.5887584272881852,0.7739856438391786,0.7606839118717807,0.5899018753520782,0.7751437738395044,0.7610225293175339,0.5922747044008544,0.7769646057850483,0.762293031099425,0.6988126329564787,0.8293084228922513,0.8426450445533128
93,175,2500,500000,0.6033392877699171,0.7772591512043552,0.7762395422878572,0.54523646264843,0.7545207438071939,0.7226262062686996,0.5671613136529573,0.7666642103399121,0.7397779966818823,0.5692360906936701,0.763789334445907,0.7452789205371974,0.5841849555474361,0.7700696811738647,0.7586131097343386,0.5857312030833572,0.7713880580715183,0.7593210666855461,0.5939854279880261,0.7790453706968862,0.7624529332055247,0.6987393068413909,0.8275978901026402,0.8442980766356617
94,174,2600,500000,0.5996832133146394,0.7744953240702972,0.7742890043067697,0.5440283092632118,0.7543793687092011,0.7211601109851193,0.5662194721136632,0.7667295362313229,0.7384865788486259,0.5689040505236067,0.7645763301223744,0.7440775081705062,0.5826038945168979,0.7696147287759719,0.7570072046873323,0.5840639193043491,0.7705403356378041,0.7579926608525928,0.5934529295271695,0.7794864723450168,0.7613383305316619,0.7003973014404221,0.8289875223376864,0.844882802898349
95,173,2700,500000,0.6013543103530798,0.7757947232199767,0.7751461725044059,0.546090618657824,0.7535435487649174,0.7246968268162928,0.5679670748649523,0.7663575215647667,0.7411254654423747,0.5703845591606024,0.7651805486120907,0.7454248022838328,0.5826785958646656,0.7710477216507291,0.755697189036775,0.5836460494443406,0.770885791537099,0.757110918182298,0.5951935339840835,0.779120122513555,0.7639303834996618,0.6950237659516876,0.8262570526518923,0.841171356687355
96,172,2800,500000,0.6016792399189633,0.7756640017604723,0.7756957117429356,0.545928297081452,0.7523464636985107,0.7256341638102295,0.5671102728735385,0.764294322436741,0.7420050839386904,0.5701080927485469,0.7635809965655131,0.7466242550728974,0.58200486860036,0.771486610049096,0.7543939985728622,0.5844160766155687,0.7725321053525446,0.7564942253744532,0.5936710849910798,0.7766700609135381,0.764380030682256,0.7002482415170515,0.8302647401037684,0.8434035647828823
97,171,2900,500000,0.602033575481073,0.7784229819202972,0.7734015945879604,0.5499349491386478,0.7549301383050561,0.7284580668263468,0.569718336162411,0.7669564029439798,0.7428301452019098,0.5714065642824718,0.7655571787710533,0.7463930587128047,0.585115668606298,0.7733811839481832,0.7565682754514765,0.5870060111384359,0.7737778622110828,0.7586234238610248,0.5956910176653464,0.779304638577838,0.7643878762898547,0.7025257689368667,0.831886921816878,0.8444967104453562
98,170,3000,500000,0.5998421630698547,0.7750216621055303,0.7739682545649642,0.5520012486157705,0.7571621237220927,0.7290397014343734,0.5714880339048432,0.7700887421854631,0.7421067243276357,0.5729893575975924,0.7676678770840456,0.7464026758213052,0.5854689750817791,0.7699724239938252,0.7603765496496201,0.589350570719369,0.7709777092918757,0.7644197278552621,0.5974000572729081,0.7816407835332501,0.7642897733310196,0.7028968884434984,0.8327404349575177,0.8440768082546114
99,169,3100,500000,0.6037306332098182,0.7773579053509692,0.7766443604085302,0.5501706060061035,0.7569332569012779,0.7268416349657878,0.572885909007595,0.7695012897223675,0.7444898620173717,0.5742891370512478,0.767264075937724,0.7484895423383029,0.5849604130254572,0.7708782840353868,0.7588233124992334,0.5892482792866164,0.7722426184621389,0.7630351721069972,0.599346620616334,0.7817085108905141,0.7667136947678421,0.7032800890669721,0.8341746295145565,0.8430849658856711
100,168,3200,500000,0.6035438153579648,0.777947300845944,0.7758158100190952,0.5506261933715474,0.7568764871925294,0.7274980828298377,0.5737402859417291,0.7696877512503131,0.7454195354021437,0.5754198089824927,0.7672901429674011,0.7499377051256344,0.5850630775071483,0.7718500804558679,0.7580009283170639,0.5896515936424677,0.7733088177044304,0.7625046813675942,0.6006956823111608,0.781831159529266,0.7683189330453837,0.7010940933910211,0.8321899755825941,0.8424688039533326
101,167,3300,500000,0.6051510143540932,0.7815316186653105,0.7743141798761287,0.5509125129821477,0.7583927247324495,0.7264211470073136,0.577091714487926,0.7713731937677029,0.7481355576658991,0.5791398904027932,0.7696058473158822,0.7525149301069268,0.5864523242345296,0.7760369152360208,0.7557015816137669,0.5910159124885636,0.7774058592290315,0.7602411346303531,0.6043210042143906,0.7838822790663378,0.7709333663393717,0.7035821938288758,0.8346448776907027,0.8429719185188658
102,166,3400,500000,0.6058825063560135,0.7812947175807285,0.7754852205223182,0.5506634397291583,0.7583504374235064,0.7261332130301604,0.5799119715973403,0.771984914542414,0.7511959892909009,0.5821608212305017,0.7703349232706945,0.7557243007479895,0.587833449824333,0.775076404918767,0.7584200036200842,0.5922859843876591,0.7764312286210429,0.7628312238800219,0.6074105499230321,0.7846178828088483,0.774148236015941,0.7019919713028423,0.8325863624517286,0.8431461322951253
103,165,3500,500000,0.6065054659900432,0.7831399864943865,0.774453452064142,0.550325102772326,0.7592367131158549,0.724839952106412,0.5786123029193215,0.7714691475674074,0.7500135355299676,0.5804444466878229,0.769740085261034,0.7540784971474921,0.590765865622604,0.7767829263754636,0.7605289013999942,0.5933009507969439,0.7782422286977057,0.762360263834258,0.6060098238002339,0.7837627300125192,0.773205717233523,0.7040228846371137,0.8356742359994654,0.8424609187515553
104,164,3600,500000,0.6054649669150438,0.7822333019047836,0.774020954414369,0.5512605107087102,0.7599116804293197,0.7254270791011792,0.5802376342401119,0.7729735440274262,0.7506565246941029,0.5821320814469221,0.7713529209954483,0.7546896700613613,0.5890294726879318,0.774435738714553,0.7605918002514093,0.5917775354069139,0.7761018530450307,0.762499835666,0.6080418599328113,0.7852406570658647,0.7743382292567791,0.7048209384285345,0.8352923938075923,0.843801456416576
105,163,3700,500000,0.6086653568088533,0.7829211992529569,0.7774286318848257,0.5532170033817942,0.7615825100878674,0.7264045537468646,0.5803945333502822,0.774886608376548,0.7490057604250732,0.5823712819128493,0.7731287241430138,0.7532656124740255,0.5894919349776293,0.7749051302837888,0.7607278774393238,0.592362465636421,0.7766122245202163,0.7627519203710411,0.6083274384530304,0.7869051295718157,0.7730632519628432,0.7066218256280119,0.8350885312940549,0.8461639684274304
106,162,3800,500000,0.6083831762050816,0.7802580924316337,0.7797204311064396,0.5546801197340999,0.7608289661400103,0.7290470584318235,0.5808015344176962,0.7735342759127453,0.7508413686418346,0.5826737605544653,0.7722689597086956,0.7544958958006719,0.5907479284495954,0.7736705818800992,0.7635651946517303,0.593660425932333,0.7750459458148538,0.7659680424599616,0.6076714493345972,0.78543469143294,0.7736753366800833,0.7013708730919639,0.8323447640067507,0.8426446629107112
107,161,3900,500000,0.6075742502136703,0.7808486207965559,0.7780947984436141,0.5532473061784708,0.7611612767773672,0.7268463636521681,0.5825024774170318,0.7744906317644903,0.7521104239698034,0.5842847591717019,0.7735557477061606,0.7553234022296291,0.5907042598403804,0.7742137122177901,0.7629731306983264,0.5934792627294708,0.7757779172544401,0.7650118023852194,0.6100530955733662,0.7868586409734057,0.7753020222522851,0.7013859568468105,0.8316149437620126,0.8434023006776675
108,160,4000,500000,0.6039706525542036,0.7791822184036558,0.7751340293565532,0.5518863655042546,0.759570963533696,0.7265764385420348,0.5798132015065289,0.7719666172228226,0.7510858482358054,0.5821626540990491,0.771782973715011,0.7543087550853625,0.591028721939985,0.7732959501220922,0.7642982248215191,0.5934512671455601,0.7746222530397254,0.7661169877534175,0.6069125936995663,0.7838239723089001,0.7742970553857796,0.7034535252377287,0.8335522907031138,0.843922490626659
109,159,4100,500000,0.60048344698732,0.7771496355633285,0.7726741666063457,0.5530299171163664,0.7598090035357337,0.7278538613557737,0.5794115030904626,0.7712522588648949,0.7512606886146725,0.5813012188371516,0.7706961838103982,0.754254699904106,0.5912795488524232,0.7713841186497932,0.7665176590456394,0.5933926651309483,0.7724367743162464,0.7682087192912506,0.6066578357948449,0.7832751553572944,0.7745143346441459,0.7018164196040747,0.8320022454648613,0.8435270739106618
110,158,4200,500000,0.5984660040828552,0.7775165454450517,0.7697148151880066,0.5566177417190847,0.7609243969111376,0.7315020309226434,0.58127658519942,0.7721505325629912,0.7528021553906007,0.5836986788439426,0.7723867211899186,0.7557078116836495,0.592218637627181,0.7718011089190656,0.7673202730384825,0.5950240570451705,0.773262117474622,0.769498522685225,0.6089110197232013,0.784407996309372,0.7762682463566392,0.7001290050313924,0.8304184652011342,0.8431038498906879
111,157,4300,500000,0.5976979126714956,0.7763810305727157,0.7698512574818961,0.5580071971820227,0.762543116972554,0.7317713382522172,0.5829400625990668,0.7742430113175647,0.7529161439985763,0.5853202705311751,0.7745795321594465,0.7556619381606476,0.5903328629163831,0.770182942349819,0.7664839487554536,0.5932700961964792,0.7718545754016661,0.7686293702252744,0.6105864885322031,0.78674324464395,0.7760937163286751,0.6998657709824596,0.8294090010702388,0.8438126064214141
112,156,4400,500000,0.5963541050266945,0.7761461237820954,0.7683528742251661,0.5588240183759313,0.7628303149858265,0.7325666106836806,0.5839119390444167,0.7744446684886451,0.7539750259807981,0.585069607931743,0.7751181521451973,0.7548134517460586,0.5900761215881163,0.7704834590529901,0.765851770930145,0.5929969032035973,0.7718660822479942,0.7682639733003223,0.6114636464777967,0.7871125043504776,0.7768440255975534,0.6965262536867756,0.82772927870756,0.8414904143228465
113,155,4500,500000,0.5966727707317596,0.7770758157099449,0.7678437015655067,0.55987325347357,0.7629929413256252,0.7337856265103124,0.5854083879818783,0.777618152877581,0.7528224306693084,0.5870316693740535,0.7778990299852206,0.7546373587651942,0.5921539781572042,0.7717288207322358,0.7673083630534279,0.5950221291935631,0.7729965496040668,0.7697603947887436,0.6133880635136467,0.7902072906915644,0.7762369073775931,0.6963174177673863,0.8273866373976215,0.8415864920873183
114,154,4600,500000,0.5940091359518157,0.7750403754057467,0.7664234726363023,0.5582415089756236,0.7624829747346192,0.73213635907073,0.5878244948078843,0.7794205348082501,0.7541814316612772,0.5884415807220101,0.7799327677715866,0.7544773152733377,0.5912458871158771,0.7700669711953235,0.7677850229027815,0.5926666066490758,0.771114313946551,0.7685846260793907,0.6154578506774206,0.7918042777184637,0.7772853317373143,0.6965665600419092,0.8264985033975257,0.8427922823556252
115,153,4700,500000,0.5934033836342224,0.7760801703741497,0.7646160877273046,0.5592465697498591,0.7625962636057695,0.7333455413295419,0.586722630620598,0.7788700970857305,0.7532997258668891,0.5886618102635013,0.7795759249932172,0.755105168580755,0.5925634934613084,0.7710842794667822,0.7684808382698141,0.5922477136789673,0.7720065312120399,0.767153760667214,0.6143454272383122,0.7903914391307183,0.7772673093650615,0.6962910950103794,0.8282033254648334,0.8407248239670886
116,152,4800,500000,0.5950841553462952,0.7756045866457351,0.7672519807030301,0.5576573656822714,0.7609582499557805,0.7328356919905619,0.5851655412205844,0.7768713194872362,0.7532335491633482,0.5883687668791365,0.777764752664611,0.756486797406791,0.5926941037141198,0.77009282560229,0.7696398200445167,0.5938732423357083,0.7709663172643404,0.7702972607713646,0.6135239575361321,0.7889574937294079,0.7776387985568143,0.6971522427497411,0.8277082810632167,0.8422680534912949
117,151,4900,500000,0.5962453651754509,0.776282049089184,0.7680782595385645,0.5580983949216912,0.761216954404639,0.7331660070001851,0.5854520534978583,0.7772171096034503,0.753267068189693,0.5887380272213133,0.7780639726185581,0.7566704640492835,0.5939913774715387,0.7700459065925286,0.7713713849865972,0.5945094658826274,0.7710518969174021,0.7710369020028668,0.6147752233922842,0.7898673809706833,0.7783271447882492,0.7005775848135981,0.8291350915549358,0.8449498663719025
118,150,5000,500000,0.5978781740018453,0.7745414105455488,0.7719124708654754,0.5562934190275014,0.7606214285427558,0.7313670088065777,0.5857098149724741,0.7766294476601399,0.7541689498603535,0.5892015211291597,0.777693352682357,0.7576270506838377,0.590469740453793,0.768225776675092,0.7686148504536865,0.5930496314989842,0.7692981924593987,0.7708969516788298,0.6156394657984987,0.7900345483986819,0.7792563844788004,0.6988095977839675,0.8276746762453918,0.8443046740949
119,149,5100,500000,0.5971143878727154,0.7738686417664903,0.7715965677452669,0.5555800687249871,0.7602793625028992,0.7307577926302957,0.5845909109243868,0.7749968538364574,0.7543139149926784,0.5881285018816029,0.7764535900890275,0.7574548039814829,0.5892499406996853,0.7675559320000649,0.767696419418247,0.5918468028521511,0.7686652789537597,0.7699668751237488,0.6145074035654765,0.7883669766702334,0.7794687268116246,0.6963177624177666,0.8252903517203584,0.8437245885236123
120,148,5200,500000,0.5961543812906244,0.7717073688164786,0.7725135269926353,0.5566642968936043,0.7610062441224484,0.7314845327393072,0.5836016554045687,0.7745198363712031,0.7535012377976935,0.5874614983216309,0.7761651559834212,0.7568769272788367,0.5859965875668328,0.7644461181840122,0.7665636251236424,0.5888487050196096,0.7658493727072568,0.7688831851334491,0.6134395414784314,0.787807111085899,0.7786671798797011,0.6933100285412118,0.8227135937029363,0.8427112835472983
121,147,5300,500000,0.5990908565014638,0.7747217494044988,0.7732980995589238,0.5580968591209882,0.7620928508314134,0.7323213418314138,0.5855802075417236,0.7758737488912364,0.7547364611556299,0.5899934665669948,0.7776188687355794,0.7587180433601535,0.5876099327471679,0.7666920729422607,0.7664223401869196,0.5908321392632278,0.7683489466653692,0.7689632969856163,0.6161693099689961,0.7889331585982717,0.7810158607907521,0.6914634304338024,0.8222888569857496,0.8409008884888556
122,146,5400,500000,0.6006085561250476,0.7744415431988629,0.775537626305801,0.5594077957171226,0.7629104242633901,0.7332548854044634,0.5866587024859626,0.7758319859985865,0.7561672025301511,0.5904467923879156,0.7771356505103049,0.7597731387051923,0.5881106491645245,0.7667274014707359,0.7670400823505343,0.591474180954718,0.7684862321639322,0.7696613891041653,0.6167521421814159,0.7886090085993129,0.782075953300178,0.6882851320629572,0.8212655609030314,0.8380786493788268
123,145,5500,500000,0.5988985191890457,0.773480486778832,0.774290404769182,0.5577315624560248,0.762282400546327,0.7316600279060611,0.5874058734723581,0.7755910323740651,0.7573654786522261,0.591152178377437,0.7771105770180232,0.7607053563031437,0.5865838603506652,0.7661308744965715,0.7656444608580909,0.5895943953294202,0.7676397130304136,0.7680613513361322,0.6173246486841427,0.788318862596348,0.7830900387832513,0.6888673848518299,0.8217436046961056,0.8382996605207343
124,144,5600,500000,0.6006497086989192,0.77472159366192,0.7753104000364758,0.5579218300620495,0.7625836598285466,0.7316204889408309,0.5863672423116124,0.7748427312066104,0.756756459983179,0.5901330250893028,0.776358027167722,0.7601299972928757,0.5865959142116992,0.7672319241419376,0.7645614002151183,0.5897269575836882,0.7686345279380052,0.7672397428797955,0.6159732624160128,0.787304974195961,0.782382028063621,0.6897889575651074,0.8222154496081914,0.8389394262705853
125,143,5700,500000,0.602596873483485,0.775848895653891,0.7766936021422213,0.5603132763177807,0.7640945352189054,0.7333036037972142,0.5871856147323078,0.7752047432371988,0.7574587486142864,0.593638124453277,0.7770361304060626,0.7639775053227633,0.586417334948144,0.7679047815466349,0.7636589184495536,0.589807771461183,0.7695037903214205,0.7664780588212845,0.6191748596109702,0.7877136719728596,0.7860405140109129,0.692098713265801,0.8238047402711938,0.8401247036257212
126,142,5800,500000,0.6053527702592576,0.7767841103569058,0.7793063248694913,0.5596840141320768,0.7631953243190763,0.7333430857053894,0.5877895307773405,0.7763530286296334,0.7571162977426229,0.5941731388622159,0.7779584081756021,0.7637595180128165,0.5873527229250453,0.7685162560994163,0.7642684435930325,0.5904938706566001,0.7700300418700897,0.7668452379111479,0.6198462518493996,0.7886922412075245,0.7859165076866816,0.6948101168345969,0.8237701226992017,0.8434514650251593
127,141,5900,500000,0.6056251086136795,0.7757731517112978,0.7806729419260199,0.5593381245684637,0.7631799126731095,0.7329046733021696,0.587638940581132,0.7767922967024352,0.756494294647,0.5942669200853419,0.7782858314893447,0.763558703038625,0.5876709684051178,0.7679539339633117,0.7652424740794326,0.5904411570091327,0.769352411781819,0.7674521428244722,0.6194452774161471,0.7889805788901173,0.7851210714052548,0.6965588339661339,0.8249555912850848,0.8443591889365352
128,140,6000,500000,0.6061904850735816,0.7769949636578818,0.7801729913663804,0.55952968189498,0.7630371743823718,0.7332928206910526,0.5883282186715229,0.7774407242390896,0.7567499364627982,0.5941862559701815,0.7787016735004367,0.7630473597150274,0.5897656175366538,0.7690227639172575,0.7669026785793681,0.5925554105800973,0.7704732216840426,0.7690798251040238,0.619380591418771,0.7894500043285612,0.7845722819972156,0.696510766400104,0.8237939508287905,0.8454914796344021
129,139,6100,500000,0.6058341301170496,0.7775644470880853,0.779143301093367,0.5591039698712166,0.762546840951097,0.7332060666251878,0.5892374499941757,0.7776885864928008,0.7576778934759774,0.5953638582159828,0.7791741760651298,0.7640959832916964,0.5899324059130291,0.7702154133667065,0.7659317064746366,0.5923626509880888,0.7712828173004755,0.7680226211461376,0.6200117187275044,0.7893093704946221,0.7855116661531243,0.6985392794314237,0.8244952480513209,0.8472326324286382
130,138,6200,500000,0.6060444094249784,0.776544683916079,0.780437265205042,0.5579266134427343,0.7618000336312626,0.73237934997623,0.5903451803513584,0.7777280480433295,0.7590637650739177,0.5962089114678029,0.7789462492575633,0.7654044319952337,0.5883838785274509,0.7696334789157415,0.7644988096884314,0.5906669212038388,0.7706463995949527,0.7664564727925671,0.6210495907560175,0.7895556481561361,0.7865811513176634,0.6997393075978774,0.8247198217388784,0.848457002188348
131,137,6300,500000,0.6049760220934637,0.7769857831617297,0.7786191655034926,0.5577687047752428,0.7624188719011351,0.7315777787404639,0.5913362609111765,0.7784487454015965,0.7596341626912252,0.597132563264624,0.7794884094870239,0.7660570138016459,0.5871441561466312,0.7699367409948078,0.7625875281493946,0.5894316246474142,0.7710311340980448,0.7644718852202169,0.6220496174904332,0.7902209672743077,0.7871843993662376,0.6992000085072593,0.8240355894822744,0.848507051675466
132,136,6400,500000,0.606404625174467,0.7789018075539527,0.7785379611312082,0.5589906284796268,0.7630180052085598,0.7326047677300025,0.5929931137195364,0.7808742634990022,0.7593964117377959,0.5990759068339228,0.782265280669774,0.7658219297691382,0.5891517438131617,0.7716652314154003,0.7634810016417748,0.5914510499196168,0.7727014185477824,0.7654328511926274,0.6242408116527602,0.7928049154923817,0.7873826201809905,0.6985218217991677,0.8244843931924447,0.8472226127828282
133,135,6500,500000,0.6068172000987367,0.7796505436571306,0.7783194727888224,0.5593437671822653,0.7635161439551738,0.7325893127612826,0.5930053753057045,0.7809631964208832,0.7593256353480159,0.5989831523517892,0.7821295131865987,0.7658362742397691,0.5905542516919297,0.7723081175430061,0.7646614586555146,0.5926757481704329,0.7733229308089546,0.7664013629473639,0.6245676705360576,0.7928450093449385,0.7877550633156984,0.6994661602316609,0.8249494970874351,0.8478896740966503
134,134,6600,500000,0.6093376968624926,0.7804240166521964,0.7807777360266066,0.5607754395247452,0.7648505062687677,0.7331830664013306,0.592038403335794,0.7803788499417843,0.7586551113987261,0.5978372314865282,0.7813455169338852,0.7651381092356292,0.591206731843846,0.7731980328877615,0.7646252404908361,0.5935034517815176,0.7743280043676227,0.7664755096468703,0.6241580380080124,0.7924200263482529,0.7876606058081971,0.6998931096942942,0.8249517812839895,0.8484048711367727
135,133,6700,500000,0.6094959171578983,0.7816017463549154,0.779803678792107,0.5619476900616606,0.7654836629708316,0.7341080120256902,0.5928684564241337,0.7810154960329518,0.7590994793771928,0.5982580628839174,0.7815116947387103,0.7655138968636142,0.5931813468144308,0.7744313068565186,0.7659573438762484,0.5954943824924916,0.7754462344025324,0.7679376803619525,0.6239806136604226,0.7928476555529872,0.7870119931491947,0.7015395983861741,0.8259279701230716,0.8493956177336356
136,132,6800,500000,0.6106813633137308,0.7820154946206944,0.7809069865168505,0.5621511157519761,0.7656065914915458,0.734255846278439,0.5927647521708229,0.7801871315198924,0.7597725317720256,0.5980114292570644,0.7808738971924245,0.7658233056671137,0.5933174312054963,0.7743261846453138,0.7662370754997392,0.5957750579283868,0.7754754672719428,0.7682706714427383,0.6229702800400974,0.7918987061789604,0.7866792497313576,0.7026720298683767,0.8262527145221169,0.8504323405155576
137,131,6900,500000,0.6105111243681796,0.7832110618587296,0.7794975761952395,0.5638005805946301,0.7659806409009334,0.7360506917400647,0.5950579279444161,0.7815412208656396,0.7613903298476395,0.5997596209819678,0.7822632487939121,0.766697939480952,0.5939631541628421,0.7755542277031136,0.7658563810836635,0.5965544034407296,0.7766733190540565,0.7680892195026071,0.6248175748170041,0.7933286087175034,0.7875898687519732,0.7039476967722614,0.8272117906641083,0.8509884708088032
138,130,7000,500000,0.6096509937722123,0.7831630153184955,0.7784471200089556,0.5626521486080065,0.7654980354235386,0.7350144906599264,0.5957838682452196,0.78175893421989,0.762106887642732,0.5994389055329545,0.7828699203056713,0.7656941338337585,0.5923767892241742,0.7751901497344822,0.7641696549254076,0.5951787298880361,0.7764027051166531,0.7665850800952729,0.6241520981154435,0.7936095207479947,0.7864725432315456,0.7033518900057678,0.8270496218117145,0.8504349333538447
139,129,7100,500000,0.6092127442850368,0.7828710596019359,0.7781776281202697,0.5629684515162403,0.7650444212020181,0.7358637432212352,0.5961219180732946,0.7821395303498848,0.7621682512410842,0.599399706350999,0.7834185407369971,0.765107889567072,0.5929658678867239,0.7744143395125317,0.7656958783330076,0.5959035736655202,0.7756074388008964,0.7683056451686413,0.6239280987778119,0.7938661552944839,0.7859361362323933,0.7045581489543967,0.8269728594157808,0.8519725175166395
140,128,7200,500000,0.6095470037438865,0.7837852221779371,0.7776964741056389,0.5640065551672969,0.7661467097342645,0.736159991293209,0.5970808936510374,0.783486677832213,0.7620817437548119,0.6007911772145778,0.7846359320251467,0.7656941935655874,0.5937162302330151,0.7753689824284647,0.7657208937781969,0.5964973458656794,0.7765253606898326,0.7681620923955093,0.6249880910863117,0.795099758201558,0.7860499071210598,0.704896182087675,0.8278205345771811,0.8515084521885036
141,127,7300,500000,0.6111036376080881,0.7839796295628442,0.7794891787543592,0.5635936577442549,0.766490957470465,0.7352906805374434,0.5978264953593212,0.7845938783705627,0.7619566145492771,0.6009022357935387,0.7860489713128054,0.7644590321007009,0.593581974826436,0.7752580760027642,0.7656572607240014,0.5964124141325078,0.7765536733745516,0.768024715588259,0.6250548218077954,0.7965768101851517,0.7846761465005632,0.7042042497792482,0.827664734787725,0.8508327347786043
142,126,7400,500000,0.6104112271574533,0.7842144414201493,0.7783728466566462,0.5631457284131798,0.7661139529952884,0.7350678397272881,0.5979111430852515,0.7844261509889687,0.7622274478374189,0.6003626283266298,0.7852137460860312,0.7645849697858594,0.5944903764521287,0.77615492215435,0.7659429316018759,0.5971210923019263,0.7772513974750929,0.7682470488205989,0.6247419617942164,0.7959563835564789,0.7848947187316406,0.7031173295958707,0.82718113670332,0.8500161553467018
143,125,7500,500000,0.6105975960780307,0.7847755965700028,0.7780537503290785,0.5630022891022637,0.7664709324027736,0.7345383435968463,0.5973803949485179,0.783835704126357,0.7621245010959824,0.59978241630202,0.7842106876407965,0.7648230580819975,0.5939091245205608,0.7765970393191112,0.7647584196834902,0.596539609424558,0.7776366342957449,0.7671187070099974,0.6241080022738377,0.794849713400503,0.7851899444031964,0.7035673485123422,0.8277178768186878,0.8500086420949189
144,124,7600,500000,0.6111219502217325,0.784841941854906,0.7786560804553827,0.5631103336949385,0.7671286452204179,0.7340494155750641,0.5975044931905719,0.7830963734814194,0.7630025031711488,0.599734468155497,0.7833126038305455,0.765638731232822,0.5936104195628961,0.7771622300347095,0.7638178962150338,0.5961934571878869,0.7780935138826192,0.7662233993095936,0.6239895346524685,0.7942750305936095,0.7856089019770943,0.704295162425216,0.8285009595200306,0.8500837015725728
145,123,7700,500000,0.6109842926932032,0.7847151763377255,0.7786064436075695,0.563130559267426,0.7671736849803559,0.7340326842439145,0.5980487805810824,0.7841502534949851,0.7626711563447923,0.6008264876822905,0.7843122350524468,0.7660552275358975,0.5938633240737239,0.7768428480770655,0.7644574775242194,0.5963194591283264,0.7777645223268714,0.7667095142682671,0.6248350249424526,0.7953291544042457,0.785630730977661,0.7044917573355035,0.8291153046217344,0.8496909337078421
146,122,7800,500000,0.6109857707996398,0.7851009239186785,0.7782257696883393,0.5627026579280848,0.7669437813418992,0.7336947917401981,0.5973262374264876,0.7825404059173501,0.763316798608321,0.6000532321411804,0.7831106053128353,0.7662432714743693,0.5935879214501195,0.7771888382776165,0.763762797681979,0.5959521242147224,0.7780781286809697,0.7659283846276532,0.6237316992636592,0.7939476862838936,0.7856080571039414,0.70414478511126,0.8291964022463892,0.8491893877055546
147,121,7900,500000,0.6111737821117881,0.7849509456344473,0.7786139828365943,0.5635464233774427,0.767271380744605,0.7344812246620541,0.5975090688336413,0.783070425867553,0.7630336290272605,0.6007424787243899,0.7838168562008878,0.7664322015682997,0.5935610352131148,0.7772305351571264,0.7636872309618141,0.5959663988379225,0.7780753801123801,0.765949436353898,0.6247360037048035,0.7947846823384543,0.7860443433140593,0.7048135018309101,0.8289287111972127,0.8502703457007245
148,120,8000,500000,0.6114706754828985,0.7853236579577598,0.7786225071495141,0.5631990396437278,0.7672011213850627,0.7340956940038867,0.5981363537683564,0.7838646927595537,0.7630607160818141,0.601525103066223,0.7847689903541044,0.7664995819913859,0.5949271073887038,0.7772774481030733,0.7653986473435052,0.5970943441602083,0.7781007417430703,0.7673740842639752,0.6256884572783266,0.7958663962730691,0.7861727297550669,0.704628424636656,0.8295707327672158,0.8493892043252452
149,119,8100,500000,0.6119187685982432,0.7856142859108665,0.7789048386368953,0.5627092224984328,0.7666468600228499,0.7339875134708845,0.5978948314168179,0.7835450641736413,0.7630637454750382,0.6011560042111966,0.784581456938735,0.7662123529617634,0.5950741566826557,0.7773691384518073,0.765497531671753,0.5971668374107559,0.7782340934847255,0.7673357443604167,0.6256704483379902,0.7958321443556142,0.7861839368710044,0.7042842960858747,0.8296495745977972,0.8488936987972326
150,118,8200,500000,0.6125408310316188,0.785965262981993,0.7793484774474728,0.5632275479961941,0.7669181571909964,0.7344037205471009,0.5979191015151177,0.7833788665997884,0.7632566144021115,0.6010149848196173,0.7845363262479692,0.7660766808516829,0.5963347719804265,0.7781423909990117,0.7663568761686753,0.5982454298599547,0.7788208657701738,0.7681425294998374,0.6253428679449855,0.7957529597444735,0.785850508361026,0.7047026739636998,0.8299248522466794,0.8491162447491574
151,117,8300,500000,0.6120996565418171,0.7865842451087691,0.7781743155269729,0.5629581279192645,0.7668170877427866,0.7341491692319948,0.597765783033286,0.7828198520302004,0.7636058046854753,0.6005294015937028,0.7838770691036449,0.7661015040029197,0.5962842479906914,0.7787054917080288,0.7657378230154627,0.5980232273917228,0.7792265804915776,0.7674574281263069,0.6249615756976485,0.7953740932683045,0.785745451086536,0.7045354289343789,0.8308018596040284,0.848018598887309
152,116,8400,500000,0.6113665760068697,0.7858381449250258,0.7779802748887918,0.562531020190602,0.7670518397844371,0.7333676695810922,0.5983264674396934,0.7835345539737475,0.7636248642835738,0.6011253879296815,0.784608294489554,0.7661471235411272,0.5954613663704873,0.7778468127874273,0.7655252378506782,0.5974900511144536,0.7785853207675827,0.7674047213289444,0.6254456860083054,0.7959805387340904,0.785754997230209,0.7036517316873895,0.8303099352543132,0.847456716836551
153,115,8500,500000,0.6119051439286437,0.7861756567648617,0.7783313292180188,0.5634446586922309,0.7670874854174871,0.7345246395012903,0.5975583719576261,0.7833809700215835,0.7627940872002065,0.6003432285981974,0.784345953241568,0.7654061656302061,0.5967547620200723,0.7779151744576076,0.7671206085369818,0.5989650455834441,0.7786845440165215,0.7692011485086516,0.6247634770305496,0.7958102881183757,0.7850658459163031,0.704176083668372,0.8303556491261855,0.8480415402838567
154,114,8600,500000,0.6122174893741531,0.7862767321572072,0.7786285214042772,0.5649581209162357,0.7676234994871234,0.7359833581094173,0.5970296567450799,0.7824916993506577,0.7629852907583795,0.600652477274652,0.7835897194897904,0.7665395070085246,0.597006095136784,0.7785176154801515,0.7668498223621824,0.5992962699897132,0.7792720334806505,0.7690462948002019,0.6250135736258313,0.7951181666863041,0.7860637573288102,0.7040617543131329,0.8303370145545196,0.8479228818805168
155,113,8700,500000,0.6122869846483076,0.7864819853408009,0.7785136799833875,0.5653318799738969,0.7674787227452963,0.7366091895703459,0.5966520154366448,0.7817943571997931,0.7631828113645059,0.5999607003950461,0.7833512493973334,0.7658897599979861,0.5980100499854463,0.7786610468682561,0.7679979015139116,0.6003430790639318,0.7794568450309205,0.7702069497383357,0.6241283938175888,0.7946014492396938,0.7854609306524417,0.7042149939951996,0.8296391739274523,0.8488208080405562
156,112,8800,500000,0.6113813571881481,0.7848753750030191,0.7789534194340043,0.5651087647830223,0.7674044289644909,0.7363897619740879,0.5968826554671586,0.7817278901024381,0.7635427404143693,0.5998315383815201,0.7829576763875007,0.7661097866095281,0.5963987255992501,0.7772725368065154,0.7672967940557898,0.5988311626084134,0.7780557393055739,0.7696507234081699,0.6244644459052956,0.7945643193228449,0.7859205739788137,0.7040000821910062,0.8289347501224134,0.8492828682680303
157,111,8900,500000,0.6118457359456169,0.7847679723039921,0.7796517665588535,0.5652228515622763,0.7678324173650739,0.7361278825683328,0.5962197999319909,0.7811755000054604,0.7632341259138611,0.5990627164576056,0.7822098306623478,0.7658593550918944,0.597440776613601,0.7771062697491019,0.7688018999080936,0.5996852728631812,0.7779882059621294,0.7708153777492771,0.6237466383114902,0.7940279368718476,0.7855474717537049,0.705475331564588,0.8294292968123809,0.8505551157595153
158,110,9000,500000,0.6127342409346069,0.7839617974618944,0.7815868616536634,0.564456019992502,0.7673731003330311,0.7355692032305206,0.5968414987032009,0.7816575978222619,0.7635587504887459,0.5996745553646492,0.7827642821762149,0.7660985165258872,0.5963470347931248,0.7759787334853017,0.7685095081338599,0.5986212114705285,0.7768481276260005,0.7705768865014551,0.624513365331816,0.7945751034005122,0.7859714741364415,0.7056619935944909,0.829258832310251,0.8509550529942156
159,109,9100,500000,0.6131203351622416,0.7849197690001204,0.7811248478851188,0.5641410833837941,0.7669252781088111,0.7355880676862421,0.5972873395779777,0.7818441107186458,0.7639468423302064,0.6004033010352746,0.7830988426569404,0.7667018112275503,0.5967800545680566,0.7767371540128594,0.7683166068275609,0.5991295223859465,0.7774982804768189,0.7705862989414156,0.6248582317050184,0.7944286980784797,0.7865504270130107,0.7050482479077845,0.8304092965566419,0.8490370361113768
160,108,9200,500000,0.6138446970775967,0.7856423606995492,0.7813284107173384,0.5640135167370646,0.7673630164133471,0.7350022149533115,0.5966858118759727,0.7814929236350457,0.7635204284391226,0.6000888291935967,0.7830265514175818,0.7663709846201296,0.5969003564823795,0.777043611209537,0.7681684114914109,0.5992136784155094,0.7779296857027987,0.7702671455122151,0.6242731264545429,0.7940353613877398,0.7862031803766238,0.7042916921018979,0.8300295873802392,0.8485139599960544
161,107,9300,500000,0.6148518277192082,0.7861610433803115,0.7820939906605993,0.5634330225927442,0.7677056965128444,0.7339179911677488,0.5963994035085218,0.7811397604295689,0.7634989712731386,0.6000286940812987,0.7828167379343692,0.7664995713614962,0.5971674831803521,0.7778910483663835,0.7676749648095818,0.5994007253795153,0.7786845582853849,0.7697606418436735,0.6241997875517256,0.7937908428910515,0.7863529708636328,0.7064327547064748,0.8311669369612359,0.8499288449673036
162,106,9400,500000,0.6151408711901655,0.7854778869315436,0.7831421882456846,0.5634058193996556,0.7676325065781083,0.7339525288098621,0.5967435616340296,0.7813553251844598,0.7637287958498936,0.6003086580915699,0.7830473533015099,0.7666313608755956,0.5972633476154889,0.777544320772702,0.7681405826769402,0.5994963281545492,0.7783012510866116,0.7702625780410515,0.6246641174731877,0.7938748845472736,0.7868546160512655,0.7075969408407373,0.8313262333367774,0.8511663802555401
163,105,9500,500000,0.6154288683455701,0.786189501420406,0.7827996522895265,0.5634027178052661,0.7681772190267365,0.7334280473965172,0.5977535637457145,0.7815003398678841,0.7648794674187439,0.6009647922382482,0.7831126235674826,0.7674053184081532,0.5982937894042168,0.778511743225296,0.7685096526939282,0.6003815212274429,0.7792477980481299,0.7704629037531916,0.625720440408644,0.7940628384042961,0.7879986446237133,0.7073629557090576,0.8307084830735734,0.8515176745178472
164,104,9600,500000,0.6149970038462138,0.7856766911018797,0.7827609127409717,0.5637218425967991,0.7682873032820133,0.7337383296439498,0.5982307195895593,0.7816995834537571,0.7652949192404792,0.6019874262333161,0.783550256334057,0.7682818317867619,0.5967759473310977,0.7777685612124831,0.7672924531698333,0.5990451399093645,0.7785590183948918,0.7694280404642665,0.6261397516561893,0.7944728212956294,0.7881197882075791,0.7062838010061493,0.8304135876124931,0.8505205256055274
165,103,9700,500000,0.6147920623134578,0.7850053305048975,0.7831692835996893,0.5627619708553373,0.7673568426464271,0.7333771455200793,0.597358796759424,0.7806137579905613,0.7652424654891194,0.6011102139403424,0.7822263272986184,0.7684607292831066,0.5964071598549235,0.7770889250391511,0.7674889457791148,0.598643118424427,0.7778460064017318,0.7696164967069941,0.6252778312288737,0.7933442899617256,0.7881544483783199,0.706000359312246,0.8299928210328754,0.8506101997769953
166,102,9800,500000,0.615108687937376,0.785507000109133,0.7830721914023899,0.5633634245114149,0.7673120349017423,0.7342038165523574,0.5978748629562686,0.7813139871960604,0.7652171505362284,0.6021808614839333,0.7827639049259543,0.7693007530040579,0.5968988825319023,0.7776626615039666,0.7675550236365022,0.5991189865311809,0.7784085741840453,0.7696716177095018,0.6267295143338195,0.7940771595615391,0.7892551835641224,0.7062613213019928,0.8304021192476868,0.8505052009523278
167,101,9900,500000,0.6145601092916293,0.7843048654593163,0.7835729910099709,0.5636658697663703,0.7676474574119785,0.7342769969781375,0.5979453417222678,0.7817885407985292,0.7648428066130497,0.6021390959195284,0.7833172629870776,0.768703977776961,0.5961946884434858,0.7766081874900678,0.7676904493761993,0.5986091093087145,0.7774930232365341,0.7699221618952092,0.6273026718814181,0.7945905493557711,0.7894665653776215,0.7058763323907981,0.8299189416254145,0.8505364765001312
168,100,10000,500000,0.6138715061990634,0.7827397709224918,0.7842600171901193,0.5627336416753828,0.7665576941454604,0.7341047464179513,0.5969596357681471,0.7813370062129374,0.7640232460786044,0.601904650286376,0.7830265389687161,0.7686899745174839,0.5943747933985815,0.7746165460152025,0.7673148688291979,0.5967738150849732,0.7755640179409216,0.7694707352068418,0.6261891185531555,0.7940327258693706,0.7886187787380596,0.7056608625908203,0.8297572439613085,0.8504425453665883
169,99,10100,500000,0.6143242172413782,0.7829342677693337,0.7846434145635952,0.5621632497942716,0.7665262291691471,0.7333907548129324,0.597782211441643,0.7825245138196655,0.7639149967631599,0.603398570065917,0.7844816531073736,0.7691684919281707,0.5947714092900462,0.7752576439430673,0.767191931529958,0.5970772152152076,0.776057121609446,0.7693727672738107,0.6274409318322285,0.7955141296899083,0.7887238056686751,0.7062295810128185,0.8309020152609363,0.8499553112661958
170,98,10200,500000,0.6151793144927157,0.7836636939649986,0.7850042297866002,0.563019293507488,0.7673456305911203,0.7337232025075445,0.5983771908269007,0.7830412480673675,0.7641707155322428,0.6037378389225766,0.7851422486884997,0.7689534475199358,0.5949058951663723,0.7759568590536422,0.7666739306769196,0.5972781629944491,0.7767576456263364,0.768937604100228,0.6280124715686418,0.7963089516473798,0.7886542908621443,0.7059959847988426,0.8309786241722539,0.8495958430965566
171,97,10300,500000,0.6154552321475864,0.7843508048373072,0.7846683248769615,0.5621826544120437,0.7672768576553307,0.7326985674114812,0.5979432210818996,0.782650093446641,0.7639981469224288,0.6033197418129382,0.7847870360893704,0.7687687411597776,0.5954414973832332,0.776586193534259,0.766742317003303,0.5977493247311043,0.777323362579131,0.7689841236056427,0.6288501703135786,0.7959490842168465,0.790063312821472,0.7065266275935845,0.8306907651736923,0.8505290502968986
172,96,10400,500000,0.6159072742970771,0.7850380460525734,0.7845572292885156,0.5629419478774199,0.7678657056052604,0.7331255241223309,0.5973844991036463,0.7819526406751433,0.7639650639044591,0.6023520435129995,0.7842962571374444,0.7680159608455712,0.5954383559478568,0.7768321651157112,0.7664954963073197,0.5978715094683138,0.7776975375635713,0.7687712517920142,0.6284434276558472,0.7952281494482674,0.7902680860729892,0.7058822296164069,0.830165800452769,0.8502906639028273
173,95,10500,500000,0.6157569008987906,0.784069582905944,0.7853345089815276,0.5624684383071217,0.7674949386899437,0.7328627329676116,0.5958112571795685,0.7801387996395551,0.763724682652432,0.6006418559216733,0.7823241918766415,0.7677659238439909,0.5951729314682176,0.7757916024293258,0.7671814564690876,0.5975248111336812,0.7766999656467862,0.7693122667207801,0.626554237835172,0.7931885452045768,0.7899184142574487,0.7063056363713366,0.8301076897102772,0.8508602499729285
174,94,10600,500000,0.6150130217242435,0.7827432790364942,0.7857148546599907,0.5633520208835152,0.7678565020691598,0.7336683603843142,0.5958705543345524,0.7802850513896684,0.7636575290957089,0.6009539254957047,0.7824984110438692,0.7679937965548321,0.5946107053532538,0.7741172702050884,0.7681145069864187,0.5972845322107718,0.7753498279955316,0.7703419935681136,0.6266968169481851,0.7932109989682744,0.7900758029872588,0.7053207455032658,0.8292577440284533,0.8505446594648444
175,93,10700,500000,0.6140936126611303,0.7830160096288951,0.7842669946840239,0.5649727318056816,0.7685383202273522,0.7351263000634101,0.5968189755433669,0.7803576913042208,0.7648018110078424,0.6012715209367079,0.7824510706945567,0.7684461603496541,0.5962984159474162,0.7742849145990982,0.7701279008595459,0.5990139855102705,0.775587457784546,0.7723358333067235,0.6269600575095704,0.793141336360956,0.7904770925017619,0.7061219394426822,0.8296818322735623,0.8510755713521037
176,92,10800,500000,0.6137490892191444,0.7823961351115277,0.7844480074427473,0.5640431663952384,0.7673049534947937,0.7350964747799787,0.5959290584048528,0.7797376278900882,0.7642686938392242,0.6004402607547533,0.781791585533317,0.7680311119556873,0.5955850789399119,0.7738717202432003,0.7696173194605699,0.5983113513727445,0.7751125452652159,0.7719025514778938,0.6267594229694667,0.7926455346452486,0.7907184177224631,0.7056465074940325,0.829385378120356,0.8508065443512471
177,91,10900,500000,0.6139546141732279,0.7826315429741149,0.7844746607581267,0.563999002585384,0.7673036898633414,0.7350401282259357,0.5949808400617814,0.7786540138471275,0.7641145226005263,0.5993837421261367,0.7804662619188083,0.7679816173636093,0.5962881755753084,0.7744341033060114,0.7699663186703568,0.5990561161493373,0.7756013304120423,0.772376339054351,0.6250550364693885,0.791287399159883,0.7899216354677391,0.7059815349528217,0.8300402802307987,0.8505388856026583
178,90,11000,500000,0.6135209174849521,0.7818236936981139,0.7847305248360141,0.5631126972575283,0.7665602507251137,0.7345967870429783,0.5948445856828352,0.7779075770656968,0.7646725693643662,0.599088697824369,0.7798491093876007,0.7682110431527208,0.5964511199134981,0.7737960124226693,0.770811829394256,0.5991430014893276,0.7749357299115227,0.773151860681058,0.6245054542316643,0.7905915309410576,0.7899217608469729,0.7052929106574897,0.8291198996130263,0.850652494273349
179,89,11100,500000,0.6130124613105468,0.7813109878947834,0.7845947014802499,0.5620499293806598,0.7657516707832555,0.7339845942559451,0.5952040344633166,0.7788306460560159,0.7642278041797904,0.5996347899170779,0.7807017607361388,0.7680715224103897,0.5964999816315403,0.7735255179448123,0.7711445424792023,0.5991803323737929,0.7745918421132114,0.773543303450153,0.6253820129793665,0.7916406480118497,0.789982190214676,0.7043997125890825,0.828388474435403,0.8503253417053801
180,88,11200,500000,0.6129384008494614,0.780589994693711,0.785224516091789,0.5615761799726017,0.7655377503092308,0.7335708523136305,0.5953834290015229,0.7786987287971052,0.7645876472936348,0.5991917076198958,0.780583534908132,0.7676202236195202,0.5967861934288384,0.7731946572732505,0.7718446937197749,0.5993603246124166,0.7741423524908613,0.7742249505971733,0.6248268088796519,0.7913151970967135,0.7896054709578469,0.7046983626499842,0.8282328788067008,0.8508456747881075
181,87,11300,500000,0.6129123482951127,0.7807059929616383,0.7850744759496543,0.5615282689082763,0.7657929091282681,0.7332638657460093,0.5961402851659496,0.7793481020218829,0.7649217129282377,0.5992549791693574,0.7811847265542669,0.7671104654242478,0.5964615201585768,0.773179019123367,0.7714403849639465,0.5991842152865636,0.7742418299642017,0.7738980149319339,0.624394043561809,0.7918346279542041,0.7885409674176576,0.704115478013366,0.8279338995707403,0.8504489046509988
182,86,11400,500000,0.6138403001479781,0.7814130733904676,0.7855516129063348,0.5625956132173664,0.7668338659551376,0.7336603639911231,0.5965205027877601,0.7797685788106761,0.7649968452147549,0.5997074908845056,0.7816404591739585,0.7672421301198755,0.5971231810526069,0.7736176095015342,0.7718583105125435,0.6000664690806483,0.7747728074073866,0.7745063628247922,0.6248244339502157,0.7922875156483378,0.7886334463302944,0.704618237237975,0.8286013983297453,0.8503705625627839
183,85,11500,500000,0.6136164287447561,0.7821245390360145,0.7845507948146616,0.5622150510191105,0.7663128100373193,0.7336626031238218,0.5969941611685281,0.7799021576412752,0.7654731498295486,0.6002872227290138,0.7817057645066396,0.767919657222785,0.5977959043979361,0.7742438699151537,0.7721028575446727,0.6005618754164539,0.7753025756232296,0.7746161231744783,0.6253410700643558,0.792308142942222,0.7892649793326155,0.7047781963757748,0.8293884944582288,0.8497564182345552
184,84,11600,500000,0.6130998623546896,0.7812662175565123,0.7847515335710027,0.5611287998212925,0.76514890437511,0.7333589535484746,0.5964883038019249,0.7794075338408446,0.765309902590354,0.5995717002597278,0.7811776400902884,0.767522864825508,0.5971966629482444,0.7733628241333695,0.7722076162860079,0.5998930566014516,0.7743852352841788,0.7746700598976514,0.6250650712224677,0.7918112035800424,0.7894117542115344,0.7047571745574648,0.8291347986731928,0.8499910698299469
185,83,11700,500000,0.6129566230862583,0.7816978344154747,0.7841349893780953,0.5612476887967965,0.7653181454651466,0.7333521256779824,0.5962355543218532,0.7788264099915083,0.7655564149761614,0.5992395733538279,0.7805281870404411,0.7677359809720489,0.596892024700542,0.7736170032011612,0.7715601159626193,0.5995529556523989,0.7746407597744082,0.7739754822958211,0.6246992798029662,0.7912764708672637,0.7894829466093897,0.7046572296491109,0.8296402120599465,0.8493527910122505
186,82,11800,500000,0.612324088843781,0.7815749076394003,0.7834490115518044,0.5615576229095348,0.7659957766543707,0.7331079883524194,0.5966296992108668,0.7797577033013291,0.7651475537655646,0.600249342054775,0.7815416320014043,0.7680324597905701,0.5972581451017215,0.773501208157334,0.7721489492234072,0.5999761016087355,0.7746672370123069,0.7744952580190297,0.6253565540731599,0.7921599012401443,0.7894322258601452,0.704321193953081,0.8299772091535592,0.8486030534156151
187,81,11900,500000,0.6122927816425473,0.78187942866359,0.7831038382594298,0.5617208680129203,0.7660654021932755,0.7332544537381421,0.5962340352865789,0.7799421501360265,0.7644593066070249,0.600139401534155,0.7817683559652504,0.7676690888737268,0.5973008504557293,0.7738268008024427,0.7718792497705435,0.6000395221426625,0.7749832106107325,0.774261318086873,0.6251917956918157,0.7925179954272427,0.7888676336677729,0.7035002367294394,0.8297702011704348,0.8478253807344673
188,80,12000,500000,0.6121751227365991,0.7817599680052801,0.7830729991184001,0.562495250056189,0.7668512432956555,0.7335128618150025,0.5969762462475633,0.7804985601919108,0.7648652754731251,0.6004034997674342,0.7824490444277702,0.76733878588417,0.5979763103334151,0.7739981637262726,0.7725810452244067,0.6006708454038461,0.7751071543771644,0.7749520076182419,0.6272228172261793,0.7932399523479239,0.7907100687120616,0.7028799524874841,0.8290340139771795,0.8478300535770684
189,79,12100,500000,0.6119108885571982,0.7813855309983636,0.7831100836681345,0.5624131142480608,0.7670125246401002,0.7332515391609256,0.5969558169470909,0.7809616131172052,0.7643856073339431,0.6010709053528391,0.782647379570238,0.7679970840545011,0.5975375857314625,0.7735311838422976,0.7724802803209089,0.6002917578883897,0.7746651029206857,0.774904866148141,0.6268198811346459,0.7936290510229896,0.7898146877646095,0.7021424229467085,0.8284836307941174,0.8475030729016233
190,78,12200,500000,0.6113139322953014,0.7816804097359569,0.7820509823212746,0.5618455491989445,0.7671988017336142,0.7323337157583671,0.5969540476627231,0.7812045999120214,0.7641455871226969,0.6014831401874006,0.7829939168519767,0.7681836694283151,0.5971783763168186,0.773680961776718,0.7718664486010223,0.5999416065131997,0.7747792602313204,0.7743387533812912,0.6266732784743652,0.7938860787655418,0.7893743135650075,0.701562094765941,0.8281230477756527,0.8471713191057104
191,77,12300,500000,0.6116685790002513,0.7820083878636497,0.7821764938752822,0.5615993102884598,0.7676281370787279,0.7316033417243826,0.5969887270859798,0.781369963655992,0.7640282514734745,0.6010403589411774,0.7831773819491641,0.767438351507693,0.5969513189946362,0.7740138608454251,0.7712411226623377,0.5998062883547337,0.775084817930076,0.7738589048312968,0.6260422457935113,0.7940773389587598,0.7883895120523327,0.7019235776289934,0.8281267206597871,0.8476040684567636
192,76,12400,500000,0.6122983438936885,0.783342203039833,0.7816486096594915,0.5622581585776073,0.7679942808451065,0.7321124292213405,0.5974385140861799,0.7820326279403707,0.7639559945978802,0.600965445890779,0.7839158408790725,0.7666198519688856,0.5983323507197885,0.775626594468935,0.7714180444385892,0.6014145685417842,0.7766455984006425,0.7743745278158866,0.6263737287537953,0.7948916859692218,0.7879988428738559,0.7019914995068299,0.8283174955070594,0.8474908514121167
193,75,12500,500000,0.6122095058947619,0.7832346207518615,0.7816425495939836,0.5626718224655619,0.768318791765116,0.7323416119666866,0.596538732735282,0.7811686666902476,0.7636490788382122,0.6002941715066956,0.7831045949113559,0.7665568244745726,0.5978622164959644,0.775181784365399,0.7712542123076372,0.601061371540842,0.7763047036463351,0.7742596028564971,0.6256989515183005,0.7942210806185389,0.7878145856201734,0.7011638967708734,0.827379296250731,0.8474515859270318
194,74,12600,500000,0.6117333052373378,0.7829689955966581,0.7812995261340702,0.5626958865053593,0.7683941852212407,0.7323010732354052,0.5960906156520298,0.7810828269273442,0.7631592900294014,0.6002668683355991,0.7830907526390077,0.7665355085763763,0.5984469114306833,0.7747210490195806,0.7724676026139028,0.6017659827624212,0.7759317398349722,0.7755398469592272,0.6254039580738922,0.7941137586820575,0.7875495811983377,0.700721284618025,0.8269212324886343,0.8473857691490055
195,73,12700,500000,0.6111702885514634,0.7821690640410809,0.7813787538385226,0.5616336412745401,0.7673772562510198,0.7318872649658279,0.5953999739940017,0.780007103052005,0.7633263487785249,0.5997117366392224,0.7822687495407021,0.7666313360866511,0.5978079442627993,0.7737883458314789,0.7725729490283562,0.6010251409142758,0.7750240889226613,0.7754922066354655,0.624534259307879,0.793035729568155,0.7875234822622267,0.6996919242640878,0.8259276079400649,0.8471589005350967
196,72,12800,500000,0.6105544594136398,0.7815504457074197,0.7812092780025184,0.5616601752846114,0.7673211095307395,0.7319753989670615,0.5945977656678749,0.779434610078493,0.7628577920192636,0.5987854197281959,0.7815700344813435,0.7661314959772672,0.5969751790704113,0.7729482144838582,0.7723352844136471,0.600337490001545,0.7743153870985211,0.775313909557063,0.6235479717638702,0.7924716940843775,0.7868394245731617,0.6983307030448532,0.8244841818542611,0.8469910259215778
197,71,12900,500000,0.6104085711479349,0.7819048328534466,0.7806686255158939,0.5611169370850435,0.7671775635639244,0.7314042585895943,0.5945628693572075,0.7800723609142042,0.7621893803036565,0.5989993751399462,0.7821800748564088,0.7658075095430031,0.5968352138005637,0.7731795340674706,0.7719231918372035,0.6001715406481478,0.7745812053255922,0.7748335959118297,0.6238777313588009,0.7933074722697102,0.7864261376157738,0.6987322003015316,0.825268561284119,0.8466725052682285
198,70,13000,500000,0.6102716161779361,0.7820422410843154,0.7803563338622013,0.5612572119956695,0.767375149150371,0.7313987332233617,0.5952276666923921,0.7808363407776708,0.7622950362422649,0.6001510067588496,0.7828894817272538,0.7665845828389002,0.5969054280184931,0.7735286058766628,0.7716656158333053,0.6001970050024842,0.7748587211511117,0.7745889523071325,0.625175227849972,0.7941086314663204,0.7872666321427422,0.6992024141979896,0.8254429779291618,0.8470632531784575
199,69,13100,500000,0.6104071055615805,0.7818960734596739,0.7806754967584092,0.5612431775766389,0.767662073112309,0.7311070811421068,0.5948595934145532,0.780769758551194,0.7618886194034743,0.6001691516039616,0.782786274407009,0.7667088338494603,0.5959037902745549,0.7733044677667389,0.7705940093628225,0.5991809053631043,0.7746535402258734,0.7734824334352041,0.6257760305025545,0.7941131107884146,0.7880187620643474,0.6995410662015535,0.825207871659913,0.8477149700407248
200,68,13200,500000,0.6118006178083019,0.7827845941846603,0.7815695688870149,0.5617371139605127,0.768384583556514,0.7310624470892934,0.5951553917157696,0.7806250874551174,0.7624087430446417,0.5996679544715067,0.7826057057089918,0.7662453136963078,0.596467116406956,0.7738200486309835,0.7708085587368868,0.599860286376986,0.775291068116832,0.7737226843513568,0.6250002902281602,0.7940390675041512,0.7871152891666665,0.6995957834341773,0.8252422373174518,0.8477459729985425
201,67,13300,500000,0.6122387765201426,0.7833269557270142,0.7815877802289048,0.5621824352351283,0.7685576366196708,0.7314772613642384,0.5955307877995335,0.7810167307383915,0.7625070812970993,0.60000830008231,0.7830422238591421,0.7662528045106323,0.5964701362383416,0.7741668597397702,0.7704671528290944,0.5998970888858473,0.7756796647148071,0.7733825136519602,0.6251133120960828,0.7941547075893214,0.7871429913116444,0.69905078750493,0.8249509240548756,0.8473846954057467
202,66,13400,500000,0.6128046723990659,0.7839349834626879,0.7817034388391125,0.561792979265675,0.7687972460889412,0.7307427050807643,0.5958629574640638,0.7818687657124416,0.7621009862455771,0.6003522004194424,0.7839161400979168,0.7658372748192863,0.5967853967014367,0.7749063810591555,0.7701387048661801,0.6001258725103513,0.7763333843015354,0.7730259765271883,0.6261417099479147,0.7950824737260324,0.787517937621738,0.699374538919739,0.8252234137147627,0.8474972077821786
203,65,13500,500000,0.612696215806134,0.7841474286333049,0.781353344324556,0.562076980654818,0.7691460204577567,0.7307805874368282,0.5966248961953462,0.7826554357684343,0.7623085063091171,0.6006132005872489,0.7845871329552722,0.7655149764245351,0.5969868950426784,0.7749490392612853,0.7703563264130915,0.6002507905102241,0.7764937169724502,0.7730272343356526,0.6265484008881087,0.7958241514987946,0.7872950320848081,0.6997308810590269,0.8250501070814313,0.8481071331949593
204,64,13600,500000,0.6130764101580088,0.7843652284571607,0.7816210967994139,0.5626406507871975,0.7699615069403887,0.7307386742266815,0.5966358283233517,0.782888916710265,0.7620951268928966,0.6013921689008289,0.7848378050102042,0.7662629973501465,0.597251221608084,0.775573273581278,0.7700771054812445,0.6004282725423433,0.7770939488761976,0.7726585355743136,0.6265014409720565,0.7960420741750933,0.787020512227667,0.7004906403987066,0.8251261002444004,0.848949803177021
205,63,13700,500000,0.6134990561591814,0.7845638737719116,0.7819618984107569,0.5625327304475086,0.7699052796856404,0.7306518675611577,0.5966181801147764,0.7826029426531523,0.7623510564528967,0.6008069000491776,0.7846678588990544,0.7656830762663747,0.5976701701982831,0.7757991587987915,0.7703929082930246,0.6008711275937078,0.777234343963832,0.7730887502079666,0.6258894782304741,0.795797123383175,0.7864937681222423,0.7012106872015227,0.8260972578958627,0.8488234048707093
206,62,13800,500000,0.613505875907636,0.7841881867309892,0.7823452154579512,0.5629690947056902,0.7700307592328881,0.7310994891509598,0.5960754728133374,0.7823724899208636,0.7618819430545545,0.6003323816048203,0.7845186407893631,0.7652238587993024,0.5971293788670966,0.7755571195684036,0.7699360418474376,0.6003157024916554,0.7769439268021892,0.7726628419150982,0.6255208971689287,0.7957734475281364,0.7860539945281498,0.701595004806134,0.8265341447242498,0.8488397113227569
207,61,13900,500000,0.6144796630393164,0.7845224690934673,0.7832531090529006,0.5634940436701,0.7704203819050293,0.731411132032541,0.5961247992687201,0.7822494174419793,0.762064868284719,0.6008086215135889,0.7844119694759183,0.7659350505768052,0.5970260633097071,0.7757552539526723,0.7696062131293419,0.6003245088907118,0.777236947446108,0.7723828761142844,0.6259095159217416,0.7956441116454531,0.7866702043798358,0.7015989730494679,0.8264276568804377,0.8489538887140254
208,60,14000,500000,0.6150387804238279,0.7847694630577767,0.783719053016398,0.5634537647159308,0.7702847389523511,0.7314876385611288,0.5962237404132447,0.7821584271685775,0.7622800186038797,0.600687217119625,0.7843365511742921,0.7658539133746716,0.5966546957004296,0.7757545117006207,0.7691282315489654,0.6000683333391623,0.7772764694716089,0.7720140219182083,0.6258871594507237,0.7955027475090938,0.7867818953617994,0.7018785805848362,0.8261269260513344,0.8496013850312664
209,59,14100,500000,0.6148718082873773,0.7851268102912541,0.7831496775142371,0.5636461999399972,0.7700118476417388,0.7319967889666072,0.5961665340216145,0.7818563000631161,0.7625014135890295,0.6004036412184592,0.783983086147435,0.7658374929603367,0.5962735664614628,0.7759365360164091,0.7684566182727773,0.5997073821494565,0.7774607533596215,0.7713667597469791,0.6259895535364057,0.7950969044002437,0.7873122761163323,0.7016297256548504,0.8262551058521556,0.8491683993059586
210,58,14200,500000,0.6151984601058654,0.7853119207238043,0.7833810284438963,0.5636208127979383,0.770036351888671,0.7319405264641643,0.5953746544920484,0.7808891314648803,0.7624317339071901,0.5994367375780627,0.7832249506733707,0.7653442820772017,0.5974812415037186,0.7764982545954753,0.7694560006641387,0.6008388959638923,0.77793264401979,0.7723533657865209,0.6254812223658834,0.7941713839760076,0.7875897255758835,0.7015787095985017,0.8260252077418639,0.8493429776997165
211,57,14300,500000,0.616053557477826,0.785678895481107,0.7841034817418486,0.5634305063683099,0.7698280409360732,0.7318913788632667,0.5951186600128564,0.7808825954369505,0.7621102883972616,0.5991222218682469,0.7833721198604009,0.7647990101754097,0.5979415231682982,0.7769886082306261,0.7695627925999359,0.6013568892166073,0.7784069886058481,0.7725481631320614,0.6255085794584614,0.7943570056155883,0.7874401245743688,0.7023940130213612,0.8261188994716362,0.8502335601698422
212,56,14400,500000,0.6150504615490584,0.7848070016924727,0.7836964504937819,0.5631618756725151,0.7696500601275096,0.7317115983583694,0.5952579918167886,0.7807470190163032,0.7624210881608998,0.5987457327138783,0.7832687077187003,0.7644193197220248,0.5967230951606087,0.7756184916302755,0.7693513004136274,0.6004152169034388,0.777306228794219,0.772430728922398,0.6251088888906955,0.7943524381749751,0.7869414869889282,0.7017976990100743,0.8255840155061088,0.8500621206672108
213,55,14500,500000,0.616187936336031,0.7857545583213746,0.7841989967610336,0.5636253212584967,0.7697705526635121,0.7321991199952707,0.5952259525524526,0.7809183002832144,0.7622128362679975,0.5986751271163384,0.7835127262108255,0.7640911335436925,0.5973465259137022,0.776345136209712,0.7694342349204112,0.6006014934032476,0.7780697976657787,0.7719121024939682,0.6250116986641008,0.7945339996405142,0.7866393369533418,0.7020549910884223,0.8260954542776218,0.8498472996711179
214,54,14600,500000,0.6170248157024909,0.7862092304568864,0.784809935828306,0.5629950392950883,0.7691572760745495,0.7319634836822643,0.5952011242668306,0.7803106429336876,0.7627745817090079,0.5987184392729857,0.7826708767228928,0.7649683373678973,0.5980819273747339,0.7768168935763708,0.7699136467298453,0.600376974830362,0.778544796020908,0.7711527684711913,0.6248159611828592,0.7935763206217217,0.7873419921266698,0.7022382555326454,0.8265844095764237,0.8495662964324497
215,53,14700,500000,0.617321098140627,0.7863128863208871,0.7850832777636864,0.5639331528300947,0.7695898584468599,0.7327710294522213,0.5958273854357113,0.7808700508435791,0.7630301415607309,0.599594380972008,0.7832559956838988,0.7655152137692519,0.5976307948713646,0.776795927613811,0.7693536662932668,0.6009366195080221,0.7786396338308291,0.7717775892699862,0.6255283477949999,0.794173158318687,0.7876473049269023,0.7014060095059261,0.8261023040899536,0.8490546582830383
216,52,14800,500000,0.6170848218459445,0.7855668619986647,0.7855280711255276,0.5642981858248339,0.7698671805685025,0.7329812207452879,0.5962664183211069,0.7810554034101452,0.763411168679922,0.5997307317532293,0.7834488010645693,0.7655008609858113,0.5981451523676214,0.77632834985764,0.770479594719563,0.6007241403232472,0.778155927425276,0.7719842760960438,0.6257446665455553,0.7943697640885252,0.7877246778942378,0.7009695119331877,0.8261561881772052,0.8484709331776309
217,51,14900,500000,0.6174842298252433,0.7860665642773904,0.785536820781685,0.5639774117663974,0.7698732816790669,0.732558753742411,0.5962284280954979,0.7810575391100101,0.763360441760643,0.6000551319970804,0.7835571005029308,0.765809066897526,0.5981423475106474,0.7770783438441218,0.7697323599982242,0.6005018210143374,0.778797246175091,0.7710631027055931,0.6258056250137769,0.7942259276062009,0.7879440890326468,0.701296819277618,0.8269895128793071,0.8480117442311109
218,50,15000,500000,0.617120592183758,0.7856508491096114,0.7854896267001418,0.5642819748170141,0.7703108261610695,0.7325380296537916,0.5963514379919999,0.7816646089718005,0.7629249567489552,0.6003918965592255,0.7841524585176146,0.7656570989960606,0.5972767932986156,0.7766219299289158,0.76907021329321,0.5996856426796595,0.7783770810386739,0.7704307555914072,0.6262490622795495,0.7949576903208373,0.7877765947855682,0.7012803097739677,0.826755917320423,0.8482313764948536
219,49,15100,500000,0.6165844915102235,0.7847489519846467,0.7857092257987326,0.5645691641664476,0.7703778230741758,0.7328471137883315,0.5968120085595044,0.7822110213365411,0.7629808226682223,0.6007564691721864,0.7848427821884801,0.7654481672074734,0.5969545891040849,0.7757602127325328,0.7695091592818043,0.5993818087415738,0.7775641455299637,0.7708454822502826,0.6266393494395212,0.7956677809257537,0.7875640618631443,0.7019187463873199,0.8272167708810411,0.8485306041845956
220,48,15200,500000,0.6167233129350402,0.7850667312301111,0.7855680140320102,0.5638026888340956,0.769309128270792,0.7328688405158773,0.5969426741677736,0.782470225560712,0.7628950657387752,0.6009879639251601,0.785075149405378,0.7655164787477391,0.5965999271824602,0.7759783283742477,0.7688358107015654,0.5990470564285836,0.7777400729066005,0.7702406977562588,0.6269121403500126,0.795933326585584,0.7876440392807235,0.7027592857065832,0.8274943712281719,0.84926171118668
221,47,15300,500000,0.6161593880674321,0.784790493552656,0.7851259579842126,0.563320268904221,0.7688123284006307,0.7327149267703639,0.5965442231313162,0.7820392893877415,0.7628059500672282,0.6006547672714165,0.7847851364746281,0.7653748005086428,0.5966658026399121,0.7759119459080736,0.7689864884624451,0.5990579737520745,0.7776531309558996,0.7703408498024125,0.6263775295689402,0.7954669876635225,0.7874337204222157,0.7027753063994486,0.8281557048894334,0.8486028680962546
222,46,15400,500000,0.6165809563471742,0.7852539373826384,0.7851994456752743,0.5629192841272045,0.7685406903731303,0.7324521540348168,0.5969075412665407,0.7821125454963426,0.763199036639583,0.6006915493786623,0.7847864075221537,0.7654204298405939,0.5964887895562442,0.7761647749404625,0.7685079364777915,0.5988704079229752,0.7778838458182856,0.7698712489561994,0.6264608539697525,0.7955883300431468,0.7874183548365747,0.7018428445853415,0.8278626261356307,0.8477769407968865
223,45,15500,500000,0.6164049022988508,0.7856598836237346,0.7845696530358386,0.5632959906159328,0.768581747823912,0.7329031585915157,0.5971417530877973,0.7825698325763133,0.7630523542185819,0.6009824232510181,0.7852486078993326,0.7653403230586343,0.5972703626847259,0.7764392464979604,0.7692428807258841,0.5996090600716536,0.7781299585979389,0.7705770140916431,0.6267694737908528,0.796057750200103,0.7873417143835398,0.7020675149992052,0.8277720372514823,0.8481411347625805
224,44,15600,500000,0.6164544936739299,0.7856932937138482,0.7845994087082593,0.5631033626965334,0.7677514915704494,0.7334448306244191,0.5972714329992133,0.7822647995972172,0.7635156705334872,0.6004411368908772,0.78494149134381,0.7649501822905673,0.5975772468036125,0.7765142634965572,0.7695637735136877,0.5998159574670884,0.7780881172105507,0.7708843564112393,0.6263041945832927,0.7957336654126209,0.7870776640555077,0.7018928706814292,0.8279245145493537,0.8477739918879869
225,43,15700,500000,0.6163779964350977,0.7853856673354827,0.7848093262590796,0.5628492967010754,0.76777596135243,0.7330905433788547,0.5971767899027928,0.782454152831923,0.7632099436643552,0.6008160073917183,0.7850764763279247,0.7652961533148254,0.5974772551943605,0.7762505853135562,0.7696963667383483,0.5997396321168629,0.7778463258676418,0.7710258597003574,0.6266776310006683,0.7959643092665726,0.787318757518298,0.702207605273394,0.8282191416421195,0.8478524221030668
226,42,15800,500000,0.6166622848186888,0.7853562453296478,0.7852007143074912,0.5625751935366562,0.7676840595410273,0.73282125184806,0.597455505802992,0.7828432243419237,0.7631866601454296,0.6015382092063908,0.7855300939997959,0.7657736015477812,0.5972349025928922,0.7762021056801232,0.7694322113047911,0.5995741466790785,0.7778421270499302,0.7708172723339675,0.6272281160759741,0.7962967193873901,0.7876814016746364,0.7021645660090726,0.8279714145168066,0.8480541159972858
227,41,15900,500000,0.6171736113194645,0.7856129171971582,0.7855950402666023,0.5625647224731257,0.7675550054467614,0.7329308238250372,0.5969337339285032,0.7824994703183686,0.7628551284330379,0.6017521248195881,0.7852187876409332,0.766349626742195,0.5972213848083344,0.7764321511285442,0.7691868297059479,0.599590282229445,0.7780741753017738,0.7706081261428521,0.627284422841838,0.7958479415745863,0.7881963250426394,0.7021912375608065,0.8278685580690911,0.8481916974822518
228,40,16000,500000,0.6172809980740575,0.7857648339726037,0.7855798215774816,0.5625247259714923,0.7677235634995827,0.7327178071847708,0.5967612054127107,0.7825918129760542,0.762544656764727,0.6020986465552708,0.7851246206517425,0.7668829007749887,0.5971433394375938,0.7764904576065135,0.7690285612501322,0.5995350583958803,0.7781726357440248,0.7704396567770004,0.6275040077566879,0.7959000817234334,0.7884205846516532,0.703236938420342,0.8286532273371796,0.8486504550041345
229,39,16100,500000,0.6175696183991473,0.7858905528452186,0.7858214049823014,0.5624328763435386,0.7675418811397046,0.7327715791982522,0.5968166640327762,0.7827032468910367,0.7625069480718042,0.6023568619230617,0.7853636729784449,0.7669782581598908,0.5976617919910433,0.7766304659595532,0.7695574899352061,0.6000027138791432,0.7782572711503278,0.7709567724208861,0.6276799530329817,0.7959268878853551,0.7886150883790628,0.7032657431109253,0.8282803726995416,0.8490672558361281
230,38,16200,500000,0.6170283921062494,0.7855765780519303,0.785446523413865,0.5626338849279511,0.767658169642111,0.7329224219554076,0.597105526778121,0.7821430652936685,0.7634223881457389,0.6020701683121246,0.7847306608511345,0.7672316099629741,0.5973501942275422,0.7762555817090041,0.7695277281129704,0.5996557308505415,0.777922063739292,0.7708429401888084,0.6270024418677614,0.7953992292841412,0.7882864589044966,0.7024807656576846,0.8277602969805071,0.8486524036247987
231,37,16300,500000,0.6168941265470257,0.7857572205646017,0.7850950782275468,0.5628727223283974,0.7679480684745186,0.7329567524618029,0.5967207785877139,0.7814372513873785,0.7636195708974515,0.6012890213590069,0.7839902276774664,0.7669598422678009,0.5979816550986079,0.7765601498396385,0.7700390693780675,0.6001811913851471,0.7782036807271185,0.7712392092830566,0.6261950609260544,0.7946826122520901,0.7879813289879961,0.7020586035717161,0.8276568625492616,0.8482483929503213
232,36,16400,500000,0.6185781756403176,0.7868637362307732,0.7861312539365768,0.5629562619759861,0.7682704826427205,0.7327578954218206,0.5968589593216596,0.781552440963402,0.7636838272629857,0.6015610814908461,0.7842476487476578,0.7670550016330446,0.598174635550534,0.7775481918670871,0.7693087602894008,0.6003650427363793,0.7791773847776249,0.7705113809324968,0.6262846534949551,0.7947657817457344,0.7880115977304611,0.7029301940341867,0.828505911195838,0.8484311150171523
233,35,16500,500000,0.6191671233402838,0.7880625533690161,0.7856827109641311,0.5636855143267406,0.7688018745894439,0.733199973826495,0.5968736470408117,0.781398419662666,0.7638531535531967,0.6012074376729254,0.7841304504442598,0.7667186465368143,0.5993593070232671,0.7786862901840745,0.7697057397550737,0.6015008408995643,0.7803123068039769,0.7708462825137372,0.6261809752037807,0.794720756955508,0.787925783645836,0.703385583832556,0.8292725141558119,0.8481959450309201
234,34,16600,500000,0.6184642120464815,0.7873019401615972,0.7855489495168004,0.5633339199792753,0.7684484255318694,0.7330796723142124,0.5969797165252125,0.7814148386858079,0.7639728438344218,0.6011046344125939,0.7841753624621897,0.7665436370319236,0.5988723455265343,0.7780460042063472,0.7697132846757814,0.6009491312180941,0.7796587577660482,0.7707848148079427,0.6264724733534369,0.7945998750866775,0.7884124991651922,0.7027403649953408,0.8288311393563154,0.8478691637250756
235,33,16700,500000,0.619444818201915,0.7878627763534699,0.7862344012099955,0.5640553737612172,0.7687826430006497,0.7336994128270669,0.5969181778210939,0.7815232046297508,0.7637881694170372,0.6011640443055383,0.7842168167907982,0.7665788738956716,0.5992164667595523,0.7786859281341192,0.7695226600477935,0.6013748562229001,0.7803065989489467,0.7706904658155356,0.6265234936154952,0.7946396806237673,0.7884372110938304,0.7036090267901236,0.829522525875418,0.8482096686254369
236,32,16800,500000,0.6190273623850783,0.7875836679016857,0.7859829851910435,0.5638032287302334,0.7685978705234217,0.7335477371883409,0.5963668395187581,0.7816465850351829,0.7629622529367476,0.6013718899233438,0.7844502482033955,0.76661571756864,0.5989447468056597,0.778309907295526,0.7695453201757061,0.6010088850259108,0.7798791670425457,0.7706435950905753,0.6267558354741954,0.7948962792297136,0.7884749895691384,0.703315245170343,0.829089771377723,0.8482980606570786
237,31,16900,500000,0.619707930145694,0.7879868553802638,0.786444502106114,0.5640191966771517,0.7685833782544609,0.7338425636501568,0.5960434839216441,0.7819178883111255,0.7622839850985453,0.6014102403273606,0.7845981443296284,0.7665200901554692,0.5992370052353814,0.7786859589637354,0.7695490053947264,0.6013656148976031,0.7802333140720651,0.7707510100524352,0.6269111863563621,0.7952257369448188,0.7883436830966951,0.7036240713639037,0.8294281031634958,0.8483243679352473
238,30,17000,500000,0.6198815952580222,0.7884682047301453,0.7861846445287896,0.5637970212980253,0.7686006188668205,0.7335370379082631,0.595819741342137,0.7819870614260209,0.7619304343164044,0.6008093525509118,0.784460574766659,0.7658885250283293,0.5990162657119729,0.7791356747681084,0.7688215096687187,0.6011601107980682,0.7806409043688575,0.7700853330048107,0.6263372170195881,0.7952081764398957,0.787639307009727,0.7037793136058178,0.8297486026923997,0.8481837888273243
239,29,17100,500000,0.6203862321349805,0.7888251354477099,0.786468640838721,0.5634119608209853,0.7683879506195411,0.7332389327119376,0.5958724530337192,0.7820152934298045,0.7619703323451769,0.6010305181198855,0.78468035930587,0.7659558583211621,0.5991811170373939,0.7795385754170728,0.7686356210362223,0.6012581891186992,0.7809720374588961,0.7698844008231785,0.6265801511976208,0.7952993101683135,0.7878545136233228,0.7037781883725113,0.8294824950359653,0.8484545395282831
240,28,17200,500000,0.6203343484939072,0.7885676808755209,0.7866596153232787,0.5632038719916681,0.7684615100408886,0.7328979586260618,0.5961743341406095,0.7823978708554817,0.7619835845012544,0.6010884055045227,0.7849295225824959,0.7657864664420855,0.5994042681602687,0.7794084839034452,0.7690502227513913,0.601449485492385,0.7808656324364396,0.7702342893690374,0.62670141191637,0.7956932020075599,0.7876168984920091,0.7032838473511978,0.8287702601291618,0.8485872155229035
241,27,17300,500000,0.6199339863366299,0.7882611003202874,0.7864576674971496,0.5630515581480514,0.7684296289416124,0.7327301511311632,0.595763203923912,0.7825335371406636,0.7613260974102137,0.6016391394317373,0.7850642788189314,0.7663565336800916,0.5992557239077532,0.7792938031114666,0.7689727821716534,0.6011879511976622,0.780660676226509,0.7701014916027706,0.6272806036396257,0.7958317020820153,0.7882076097227159,0.703078327076359,0.8290256568079412,0.8480778867369118
242,26,17400,500000,0.6203697374849568,0.78845291562714,0.7868190036325899,0.5631496074116444,0.7682579603180535,0.7330215064462259,0.5962383401314089,0.7833463190589027,0.7611427099673082,0.6024954158961745,0.7858240386219076,0.766705249883632,0.5993628255268,0.7793867196550037,0.7690185249655122,0.6013543927456683,0.7807555152017939,0.7702211268917419,0.6280573242562165,0.7964581193957607,0.7885628998706136,0.7030497848202536,0.8292701017224448,0.8477934793018297
243,25,17500,500000,0.6204711087370747,0.7887498183684487,0.7866513491192134,0.5632597000828161,0.7689052932755327,0.7325475647115559,0.5964438435200017,0.7833721822302215,0.7613799124471792,0.6025589820814872,0.7857962842044554,0.7668132239789367,0.5990325596997792,0.7797283367657244,0.7682580348234328,0.6010585549237549,0.78110387817764,0.7694988742420007,0.6283466293501624,0.7965283516376157,0.7888565774944715,0.7036773106099502,0.8298013768877328,0.8480069209443521
244,24,17600,500000,0.6204322902264343,0.788943404260335,0.7864091224745248,0.5638173888146397,0.7690271177593145,0.7331567064337253,0.5962914733463305,0.7834548301549764,0.7611051082911534,0.6023087725053636,0.7858558174659409,0.7664367421081892,0.5995383462942491,0.7801472172243341,0.7684938599503454,0.6015805321788188,0.7814648107456171,0.7698114155707589,0.6288077918323778,0.7965551287399526,0.7894090052838786,0.7039600208186051,0.8304305770717735,0.84770484162671
245,23,17700,500000,0.6214175627829412,0.7888169576470928,0.7877842340465454,0.5638058075152418,0.7686442137112299,0.7335068650202011,0.5961178678915195,0.7831215972181633,0.7612072888923942,0.6020257390575541,0.7853091585801681,0.7666098535588344,0.5998811149646216,0.7798422688845804,0.7692339065214305,0.601909375176225,0.7812093124653776,0.7704841270730514,0.6284182282896928,0.7961158895272248,0.7893552139285658,0.7038044324105126,0.830098456949533,0.8478565723358541
246,22,17800,500000,0.6213648741817936,0.7891542345594706,0.7873807767484869,0.5637251966844959,0.7685143306172287,0.7335259398894262,0.59591320417513,0.7829236781770894,0.7611383086057854,0.6017045690095312,0.7849424780749339,0.7665588063028613,0.5999909518564126,0.7800412199120849,0.769178521006922,0.601996429894051,0.7813982661089353,0.770409221525104,0.6281272684807031,0.7958525305526128,0.7892508277187396,0.703908101486867,0.8305440614519654,0.847526499986392
247,21,17900,500000,0.6208486369566287,0.7888064741234448,0.7870734550531447,0.5636526120057791,0.7684858657951327,0.7334586582442635,0.5956385892685836,0.7825468824422205,0.7611538715861701,0.6014396841833529,0.7846024634505929,0.766553397676435,0.5997230122486727,0.7798241530072763,0.7690490348829666,0.6016788304066518,0.7811121587709896,0.7702848094866938,0.6279215646935093,0.7955004291823484,0.7893415787832017,0.7037339147331692,0.8305481084974038,0.8473126451474773
248,20,18000,500000,0.6209460117556822,0.789461432915303,0.7865438207192322,0.5638171670317216,0.7690396541034656,0.7331444666387338,0.5954668086509807,0.7825716172105183,0.7609103059136313,0.6013598209703276,0.7846519376590902,0.7664032829185492,0.6007230483207212,0.7806842553900816,0.7694827251518734,0.6026073463532716,0.7819384377736237,0.770658298969222,0.6278716331134088,0.7955530744672741,0.7892265811854856,0.7040968665820337,0.8310149644366561,0.8472733906294215
249,19,18100,500000,0.6206825087564688,0.7893291986843939,0.7863417567612915,0.5634272227818091,0.7690847538660378,0.7325944506760422,0.5952935009188296,0.7824706634945018,0.7607869900965464,0.6010815285356567,0.7845508539463819,0.7661473128378445,0.6007135352132585,0.7805150750859229,0.7696373258993481,0.6025066222170835,0.7818117050155823,0.7706543894799771,0.6279139058909975,0.7955149969214922,0.7893174966165535,0.7030716766986652,0.8302606414829551,0.8468083895231819
250,18,18200,500000,0.6207977914491958,0.7894385708623743,0.7863788448682496,0.5631316167485505,0.7688452629245727,0.7324381691661621,0.5955741486163018,0.782591527498544,0.7610281068592452,0.6012760998633834,0.7846336868159008,0.7663144088337634,0.600252191163936,0.7805357697413265,0.769025859459154,0.6020705448380004,0.7818239821875117,0.7700845184531582,0.6281442856564255,0.7956449640239831,0.7894781140567759,0.7026503054064628,0.829760535986265,0.8468109471743951
251,17,18300,500000,0.6206955654910125,0.7891001077950807,0.7865865932085251,0.5632327636019313,0.7687365116139943,0.7326733608885062,0.5951499480177819,0.7829688080286351,0.7601196138531431,0.6008467051377311,0.784990782126154,0.7654188034034398,0.599848301239822,0.7801259247585841,0.7689121489270462,0.6016650364055863,0.781451014105447,0.7699331442986638,0.628299666648563,0.7960726187632101,0.7892491863678195,0.7023776285001845,0.8293028574202665,0.8469494856017841
252,16,18400,500000,0.620399342966239,0.7887311694946276,0.7865789599309918,0.5632409912164138,0.7684780751140955,0.7329304627627662,0.5945659859521818,0.782814151493864,0.7595238088345191,0.6002797222839601,0.7848288715337416,0.7648542810496655,0.5996762195057449,0.7795233705432433,0.769285748402688,0.601717838588707,0.7809421604076852,0.7705024380737552,0.62811158793326,0.7960265227012469,0.7890586180493309,0.7019815997621638,0.8289706755548576,0.8468111363436399
253,15,18500,500000,0.620493820438017,0.7893448393813791,0.7860871313535247,0.5633316035788135,0.7689821650853528,0.7325678398747866,0.5944555189837977,0.7829087065849089,0.7592909798855674,0.6001308211255169,0.7850234192503466,0.7644750543857765,0.5998162507993257,0.7801145114991247,0.768882314016535,0.6019491833539512,0.7815623605221242,0.7701870173888848,0.628327886718806,0.796125055980015,0.789232648814634,0.7017506100137947,0.8293026096434305,0.8461936594116368
254,14,18600,500000,0.6210946808583011,0.7895841178372954,0.7866098960545279,0.5635654244856008,0.7692956111833631,0.732573299903142,0.5946597715173838,0.7831541866293208,0.7593137873357826,0.600274419770232,0.785237394391557,0.764449609834687,0.6003490886131518,0.7804058265525029,0.7692780706997484,0.6025120237464184,0.7818431476698813,0.7706303055057508,0.6284801888947429,0.7963856352600773,0.789165651750485,0.7021364760491441,0.8297380685580689,0.8462146099543526
255,13,18700,500000,0.6206605950809704,0.7895516238924606,0.7860924812251495,0.5636720578512575,0.7693871274320868,0.7326247577504634,0.5937391338902728,0.7823666283444954,0.7589014055298313,0.599587447670324,0.7847302380203326,0.7640682346877891,0.6001340471865582,0.7804397475102534,0.7689690960783282,0.6023293797840118,0.7818424506665234,0.77039738539462,0.627662404605091,0.7957682418534677,0.788750256158964,0.7023325784179574,0.8300251274473747,0.8461582127975841
256,12,18800,500000,0.6206741683528878,0.789846803806881,0.7858158890577011,0.5635031323317369,0.7693353032651561,0.7324545356753531,0.5934758472785107,0.7820132258351263,0.7589076855378333,0.5993675392983789,0.7843928672162849,0.7641165088936385,0.6003637453467107,0.7805981878659244,0.7691072752654522,0.6025063322066947,0.781995146942926,0.7704732370297801,0.6271414804157667,0.7954735364084446,0.7883876102872064,0.7023316611333352,0.8300476434810106,0.8461341546467541
257,11,18900,500000,0.6206880017452031,0.7902532641082332,0.7854292160952006,0.563568676711499,0.7695874639752371,0.7322997100296229,0.5935166560961237,0.782083509211866,0.7588916645157652,0.5994615691560709,0.7845687592094001,0.7640650511755537,0.6005867634917068,0.7810588453464073,0.7689391997415261,0.6027494844521961,0.782490083781987,0.7702966426602421,0.6272177529598731,0.7956854924272305,0.7882734559436942,0.702285855422134,0.8301145709548569,0.8460107556169202
258,10,19000,500000,0.620614107027052,0.7904081735999756,0.7851817930986426,0.5634566317656693,0.7696888459341359,0.7320576811553349,0.593738557866934,0.782568618000398,0.7587047885769321,0.5996645774242625,0.7848961988048787,0.7640049452874674,0.6004228545880343,0.7811936447498405,0.7685966963803271,0.6025867870153642,0.782613974109021,0.7699668124395407,0.6276730991857739,0.7961161007543072,0.7884190491701697,0.7026778985786404,0.8305536722102088,0.8460355087091787
259,9,19100,500000,0.6205707539364049,0.7906669287555872,0.7848700019780861,0.5630194261317628,0.7692547754909417,0.7319024126596307,0.5935035063135345,0.782348891761844,0.7586174308714991,0.5994236101988576,0.7847320034562104,0.7638577343077694,0.6005732467257088,0.7815771946196343,0.7684119378866809,0.6026294158477317,0.7829140481231806,0.7697261497508809,0.6278606706451836,0.795971551014935,0.7887978783219137,0.7022056976757993,0.8300864871491209,0.845942812642909
260,8,19200,500000,0.6209359023085095,0.7912399963790429,0.7847630366893772,0.5633090606997593,0.7695276880237535,0.7320192235660938,0.5932618682155684,0.782026372021395,0.7586213066985134,0.5992396953332352,0.7844111733812655,0.7639356955487588,0.6009041319795652,0.7821716110436489,0.7682510123037843,0.6029492147334383,0.7834809092332329,0.7695774174300238,0.6275434122480151,0.7955868571624566,0.7887805166694357,0.7027413506139689,0.8305748930531255,0.8460902881746751
261,7,19300,500000,0.6209721541958406,0.7907121536608677,0.7853327551889033,0.5625554661783075,0.7688626876569393,0.7316722156106443,0.5930050087133237,0.781869632342845,0.7584448662322452,0.5989416629912742,0.7842813611693953,0.7636821332821526,0.6002580494461772,0.7817121312831894,0.7678760830548284,0.6022412274779809,0.782936462067898,0.7692083031710345,0.6272788221752056,0.7954163872676328,0.7886169209186105,0.7026571679583438,0.8305013198408332,0.8460638787341229
262,6,19400,500000,0.6213536722887183,0.7907484218702641,0.7857792125833192,0.5624220896971308,0.7687006948007377,0.731652896245816,0.592602853084814,0.7816977242177582,0.7580971963015873,0.5986300223489324,0.7842100158532423,0.7633542166604519,0.6005554015602171,0.7817875290060948,0.7681823760014662,0.6025522211375469,0.783019576772327,0.7695238267494131,0.6270477100160274,0.795225309273185,0.7885157862859427,0.7025389368287208,0.8307904035316971,0.8456271688288909
263,5,19500,500000,0.621374218374799,0.7906387063113394,0.7859142404926897,0.5625422865045663,0.7684117090801988,0.7320844800477317,0.5926164602976419,0.7820105253697213,0.7578113606814473,0.5986810188137106,0.784544177900718,0.7630940814775533,0.6009209987211358,0.7818235844254798,0.7686145707189435,0.6029628215820485,0.7830303623548956,0.7700376008009323,0.6274465291119613,0.7956164778038128,0.7886293793762782,0.7021679284811845,0.8304464534003155,0.8455306487325143
264,4,19600,500000,0.6212583477565919,0.7906419505649552,0.7857644630577345,0.5629483843137866,0.7686926726353205,0.7323451938000427,0.5925811128127282,0.7820955268241038,0.7576838026667323,0.598585271847477,0.7847121497075937,0.7628087217338575,0.6012103113376147,0.7817285061099675,0.7690781475135834,0.6033626112437163,0.7829964737996015,0.7705815178398104,0.6275632772782632,0.795702859746372,0.7886904886559001,0.7025135893397615,0.8304205846969831,0.8459732360754347
265,3,19700,500000,0.621243776221452,0.790014923863714,0.7863696715792968,0.5632720887163536,0.7691138374582714,0.7323650430966459,0.5924450464747318,0.7819061614403161,0.7576932830192998,0.5985800925931863,0.7846002145406559,0.7629109468745493,0.6006878031526733,0.7811245939950471,0.7690038282887327,0.6028710639625846,0.782453097966965,0.7704884363408037,0.6273789128621512,0.7955201614401303,0.7886398651750159,0.7023735879590266,0.8302105074565425,0.8460186683385147
266,2,19800,500000,0.6216767477306936,0.7903021345052474,0.7866317457435209,0.5630681619515847,0.7691748287399859,0.7320418465512812,0.5925336986257288,0.7819887899458117,0.7577265892351076,0.5987511933674359,0.7847900570605022,0.7629444180397867,0.600582059549669,0.7812963439197701,0.7686994368059423,0.6027932264494321,0.78264478051663,0.7702002766204147,0.62711574439953,0.7957078565098904,0.7881231023031066,0.702786461273856,0.8302200721527586,0.8465062275012605
267,1,19900,500000,0.6223614102745335,0.7910281520231138,0.7867752983036034,0.5634166637544037,0.7695739822614561,0.7321150100458929,0.5931444895807432,0.782496758685669,0.758015267152066,0.5994610751188979,0.7853055796903764,0.7633475307220513,0.6015045108009144,0.7821316077092832,0.7690579243595694,0.6036992904051831,0.7834674165323322,0.770548050456505,0.6274089470640457,0.7961718574326767,0.788032057660489,0.7033463187641276,0.8306223517586332,0.846770276859236
268,0,20000,500000,0.6224498597610519,0.7909458377400626,0.7869690060441467,0.56332969689882,0.7697396915985275,0.7318444183759661,0.5933253280801019,0.7823513036244484,0.7583873450857256,0.5996176699957864,0.7850598627572516,0.7637859205918851,0.601486307242981,0.7822127817199196,0.7689548436174113,0.6036669011515798,0.7835015712095906,0.7704731213488477,0.6273121726977955,0.7959448951934761,0.7881351793145306,0.702888490031556,0.8308090284968661,0.8460289500022053


==> plots/injectivity_d100_n100.csv <==
,index,m,nSamples,min_max_ratio_relu,mean_max_ratio_relu,min_mean_ratio_relu,min_max_ratio_sigmoid,mean_max_ratio_sigmoid,min_mean_ratio_sigmoid,min_max_ratio_tanh,mean_max_ratio_tanh,min_mean_ratio_tanh,min_max_ratio_hardtanh,mean_max_ratio_hardtanh,min_mean_ratio_hardtanh,min_max_ratio_swish,mean_max_ratio_swish,min_mean_ratio_swish,min_max_ratio_mish,mean_max_ratio_mish,min_mean_ratio_mish,min_max_ratio_sin,mean_max_ratio_sin,min_mean_ratio_sin,min_max_ratio_cos,mean_max_ratio_cos,min_mean_ratio_cos
0,268,1,500000,0.0,0.1193009201424463,0.0,7.809313984147317e-07,0.15752547903654557,4.957492611297232e-06,2.2332574648397806e-07,0.14262187589059527,1.5658589896495992e-06,0.0,0.1464031816878904,0.0,6.043932246183469e-07,0.10718071034413558,5.6390111866003e-06,6.087816455020655e-08,0.11910753357313994,5.111193450481729e-07,6.473700289777802e-08,0.15249848445744146,4.2450915579980407e-07,2.0812810098169625e-07,0.1474484692682834,1.411531106525127e-06
1,267,2,500000,0.0,0.18600416139851467,0.0,0.0003949447656347116,0.2270129502124904,0.001739745531103104,9.738796305244151e-05,0.22221556625255065,0.0004382589604085563,0.0,0.22501928021771458,0.0,0.00019022871342890102,0.1634015432545568,0.0011641794174033669,5.888051287471055e-05,0.18034664456508018,0.000326485214164674,0.0003802478625959747,0.225827649574785,0.0016837967508050956,0.00028293421653039516,0.21068398115300696,0.0013429317928301213
2,266,3,500000,0.0,0.23345159885533837,0.0,0.003806993011684613,0.2677859338163357,0.014216553339562963,0.0016462076376703022,0.23407681583303422,0.007032766708705289,0.0,0.24574967294476066,0.0,0.0008406560341427451,0.2102881202856267,0.003997639205680818,0.0015917783663979273,0.23117403752199378,0.006885627743757715,0.0021486781228832763,0.24104960015378454,0.00891384230263176,0.0016281758141997204,0.2623397907094364,0.006206362404257093
3,265,4,500000,0.0,0.2512960949809446,0.0,0.00399660933830602,0.28028256269121954,0.014259215057588105,0.005349291709785487,0.245998169151804,0.021745250089582866,0.0,0.2610746673929632,0.0,0.0032583350316462245,0.2205601827255125,0.014772997516515608,0.004513856597758906,0.24276108407828303,0.01859382287279342,0.0065269206344244594,0.24990569403132942,0.02611753469533276,0.003183103723327748,0.27803651273108015,0.011448509737303745
4,264,5,500000,0.0,0.27634877958475207,0.0,0.02020870937892196,0.31235164356317296,0.0646985850575003,0.017056310005626588,0.27884948659208747,0.06116672551230931,0.0,0.2958566292227201,0.0,0.010257995907254203,0.250913386042694,0.040882617181327914,0.012574465164677877,0.2660168701840575,0.047269427521561255,0.008870696320523275,0.28300430442180613,0.031344739927707505,0.008332014475148797,0.3138565001221408,0.02654721018015017
5,263,6,500000,0.0,0.2961813096065705,0.0,0.03192067465777015,0.34510508869337525,0.09249552007079086,0.020071013121952582,0.3073856480299709,0.06529586937642452,0.0,0.32687159321387754,0.0,0.017698126752151645,0.2778827098548025,0.06368919736459731,0.015305126159670853,0.28684106134567566,0.0533575147430739,0.02026228572343523,0.31222332809098596,0.06489677067797617,0.028513194628559592,0.3428377102513149,0.08316819817650219
6,262,7,500000,0.0,0.29662263855198623,0.0,0.033675546666388785,0.37238154837702947,0.09043290896973474,0.04097057044695034,0.329688850635845,0.12427041547790779,0.003655224194428148,0.345779537584527,0.010570967327800928,0.01920370854576725,0.2771632889271689,0.06928662385303658,0.020734141684346407,0.286651065895534,0.07233233764392377,0.04913381165234285,0.33567128771155524,0.14637478226783546,0.031684911545732705,0.3302452342909521,0.09594358451155642
7,261,8,500000,0.0,0.31792000599063336,0.0,0.0569869725074387,0.3839274584990624,0.14843161447796752,0.04217217344176569,0.34073355988332504,0.12376876952245738,0.0035319713017990845,0.35899169765272576,0.009838587702425844,0.03015008498992175,0.29445193424127275,0.10239391046151827,0.030843349220630333,0.303571027181699,0.10160175530245645,0.05250741064019247,0.3475663313232445,0.15107162549458625,0.05108695966493666,0.35461786656152633,0.14406200161399102
8,260,9,500000,0.0,0.32979534806473104,0.0,0.057492810043916716,0.398811464843254,0.1441603742924323,0.048375128488248834,0.36272669326243057,0.1333652289362937,0.061529330480506475,0.3821598123613006,0.16100418853653709,0.03131939621255503,0.3033284561534504,0.10325241690054593,0.03129278392398487,0.31286843707634654,0.10001898630748991,0.05915372248361451,0.3699075094750062,0.15991490026133515,0.055752759351965886,0.3421048050774173,0.16296982247691377
9,259,10,500000,0.0,0.3467827622164538,0.0,0.07793290286283859,0.4196772126109485,0.1856972466481862,0.05637428224915281,0.37761391701061164,0.14929079599459938,0.06001674312858559,0.39411989592674246,0.1522804196105372,0.03190285737088097,0.31896379273251285,0.10002030982129412,0.03256620327073461,0.3285858616215382,0.09911017811303163,0.06509906381538322,0.38465304973069664,0.16924099226812417,0.06434557214771482,0.3585592814098452,0.17945588214788305
10,258,12,500000,0.0,0.38082344130934803,0.0,0.10827602149804347,0.4374317932983458,0.24752663879690823,0.09107499705128322,0.4040059659172519,0.22542983206821535,0.08990404391274016,0.4207114052024426,0.21369528565425777,0.06232593945161576,0.351401723839625,0.17736378402076503,0.06998475814165246,0.3617321598611983,0.19347120855526534,0.0784435200148081,0.40923185063129586,0.1916847867383692,0.06368965052719971,0.38614749560818706,0.16493607041756866
11,257,14,500000,0.01298542639405391,0.40708039611676916,0.031898923450809205,0.13275931325983026,0.4600173520221919,0.2885963163698785,0.10845409278496015,0.4200149692310334,0.2582148273989347,0.09526947433862858,0.43373739526246025,0.2196478223441623,0.077358611731041,0.3795394748328854,0.20382230798285916,0.07780348320162112,0.3905716084837449,0.19920414467315076,0.11018752388899014,0.4247790587719039,0.2593996140194806,0.102877396502707,0.41725893587901597,0.2465552865536144
12,256,16,500000,0.018899473121231063,0.390217759768576,0.04843314443822254,0.14837326164096792,0.4740308941446622,0.31300335795347584,0.117843911795001,0.43123723697159777,0.2732693322649279,0.10333436565282002,0.4430159974555194,0.23325199596927695,0.08693530552885106,0.39618111764439773,0.2194332381254021,0.08650585622698063,0.4003886297353608,0.21605472733867886,0.11679605505132813,0.4332153031664995,0.26960279149335453,0.12447598321395445,0.44006206965865047,0.28286005951503296
13,255,18,500000,0.07355797433713648,0.4129630039346581,0.17812243139527176,0.15591740017154332,0.4648746948845725,0.33539661738365284,0.13248390551514067,0.45527951999077043,0.2909946520718227,0.12469488935876391,0.4580693280106314,0.27221837772964763,0.10399970366378601,0.4101536563782015,0.25356278566949597,0.10675024791305594,0.413771046693157,0.2579935178311774,0.13716926281298303,0.4513351266975475,0.30391887247212657,0.1470450414530553,0.4647648458657359,0.3163858944175278
14,254,20,500000,0.09097501595879767,0.42803885073202286,0.21253915574068605,0.1698400469965508,0.481000620998491,0.35309735493477384,0.13510687699893878,0.47593191427981546,0.2838785820937933,0.12790665305368182,0.4746281313637748,0.26948814156076395,0.11185206486373417,0.4237973789102371,0.2639281657459829,0.11529721459577849,0.4276459337239716,0.2696090515622633,0.14862170764357469,0.4709531795863522,0.31557639715717,0.14230783208167325,0.47393554491548995,0.30026832468758796
15,253,25,500000,0.10634384990389142,0.44830082843447916,0.23721537672650986,0.19737957542512963,0.5254825231815543,0.37561587059087587,0.18678302028190427,0.5277612522397639,0.3539157516570543,0.21360458917968686,0.5205257330924811,0.41036316861924677,0.14933317679175384,0.4426235200079507,0.33738192852714066,0.15480603812881302,0.44622327411557927,0.34692506444367055,0.20131116729379747,0.5187611820294749,0.38806135514272044,0.21841146774685893,0.5209631020425313,0.41924556055992596
16,252,30,500000,0.15828977785917414,0.468083581890678,0.3381656267878737,0.2289866268979109,0.5602293639250754,0.40873728091220757,0.20359935747926408,0.5442841717261071,0.3740681211316185,0.24573356616640557,0.5440847486444168,0.45164575331076445,0.14725570198830884,0.45908329637291884,0.32076031332817495,0.15261554637196423,0.4637555654422485,0.3290861775996723,0.2268290906088766,0.5343845933271301,0.42446787097026284,0.22293921068027744,0.5390398492175585,0.4135857692225985
17,251,35,500000,0.2092337390208044,0.5050204601385911,0.41430744996625496,0.27732792432011927,0.5729838599252164,0.48400652045646636,0.26637752146162286,0.561645121271031,0.4742808427834239,0.2662453007640977,0.5848466461333888,0.45523951026193255,0.21412848027741307,0.4955798209397012,0.43207667308041336,0.21363854068903157,0.5004060656577632,0.4269303578648922,0.2826179556923277,0.5645624360009394,0.5005964578413034,0.2446876194101243,0.5663149846679587,0.4320698304559067
18,250,40,500000,0.22704063284163667,0.5371603257912464,0.4226682834537378,0.2919288252098096,0.5768819882455632,0.5060460044828844,0.262798196543017,0.5754547998924702,0.45667912856426546,0.2704838659212935,0.596361562631133,0.4535568401288727,0.23059642513924025,0.5232969676310049,0.44066073262981703,0.2396694257762554,0.5326801666264092,0.4499311984790783,0.29746829762774557,0.5875066469388391,0.5063232887281915,0.2758539292392799,0.5992597354043322,0.4603244852637328
19,249,45,500000,0.23146744136940955,0.5481857646134003,0.4222427073286889,0.2838981989089538,0.5794223647900364,0.48996762320665543,0.2753104647429601,0.5782428206680184,0.47611566439321484,0.2830816041883883,0.5852617842299703,0.4836837323332825,0.2435968814174301,0.5490341723249019,0.44368254964151266,0.2479703706048152,0.553831266563256,0.44773631532862035,0.2957153759119968,0.5901217763833396,0.5011090723076483,0.2780738801281123,0.5986040782144866,0.46453722961184923
20,248,50,500000,0.2495283799575503,0.5720369853496481,0.43621022127621734,0.30130228708554946,0.5901682813760688,0.5105362260117005,0.30907427656793035,0.6039206010771151,0.511779654505385,0.31810662180927274,0.6118018835001575,0.5199503799977935,0.2543987750553209,0.5637338451706059,0.4512746169751983,0.26590825966434906,0.5755312764174111,0.46202225762531074,0.32668293476532223,0.6154109497622089,0.5308370526906461,0.32140938068760505,0.6016308668016621,0.5342302039725019
21,247,55,500000,0.25461835064378335,0.578640601661722,0.4400284907636593,0.321599211440549,0.5933417918755913,0.5420134159502794,0.32161930758446206,0.6069456111261463,0.5298980694295149,0.32085835267795426,0.600778863898487,0.5340706405612987,0.2773356943711978,0.5465731672612754,0.5074081769525004,0.280728723803538,0.5545728738144292,0.5062070956926669,0.3492036668880704,0.6229517592016373,0.5605629356205735,0.348590063216705,0.6120205747108799,0.5695724582157714
22,246,60,500000,0.26793029093835674,0.5963864057847144,0.4492562009119222,0.338214299553503,0.6132360375962475,0.551523848597075,0.3441454073814302,0.6191907146935104,0.5557987211610186,0.337187499341003,0.615433094716291,0.5478865245237474,0.29171644326542456,0.562432284143948,0.5186694496199352,0.29604091686535,0.5704566375866086,0.5189542856715452,0.3539787457486803,0.6337536103547368,0.5585431624611094,0.3553249463001715,0.6304736002151213,0.563584178907622
23,245,65,500000,0.2883816351919479,0.5842403615723167,0.4936010145137026,0.34197259219642545,0.6262954346423617,0.546024405226113,0.3583293606003399,0.6237203728578035,0.5745032168157705,0.3528519445835294,0.6279253219666191,0.5619329755303087,0.29701658952328097,0.5773024584388664,0.5144904290317233,0.2994208956096267,0.5849974679114911,0.5118328061805021,0.3602205682837894,0.644455516316919,0.5589533476918002,0.36205511316260275,0.6265627770603894,0.5778433166126419
24,244,70,500000,0.3162296940571452,0.5945774860146563,0.5318561524701764,0.32913412998548797,0.6128316302488973,0.5370710546578876,0.3646444949468317,0.6274603275418125,0.5811435065152111,0.3716208465065683,0.6277396833952779,0.5919983336031417,0.3211874292757372,0.5935401899811945,0.541138468291277,0.33287034485282685,0.5999070449698946,0.5548698713307016,0.3660666908605078,0.6402064612601501,0.5717947459323678,0.39329781613691167,0.6441002124800194,0.6106158770272291
25,243,75,500000,0.3316314116611711,0.6020826985873688,0.5508070775646906,0.33403005295376614,0.6259082620216063,0.5336725415237217,0.3785219311715896,0.6393433887096819,0.5920479320753121,0.3845322719116214,0.6431065012922645,0.5979293804975359,0.3107549755261812,0.5831216857556958,0.5329161701874604,0.32234881705676915,0.5895721232872703,0.5467504387070622,0.4019211283051064,0.6536914716228637,0.6148483585188764,0.3997684948630851,0.6614569708406487,0.6043756623428089
26,242,80,500000,0.3421221250376733,0.6203219448774476,0.5515234917334156,0.35525599772058025,0.6260051500175997,0.5674969250821539,0.39461405026809754,0.6390565868819764,0.6174946919700187,0.39360782314143483,0.6486517463383932,0.606809162795493,0.32357930500699483,0.601114682090773,0.5382987883136281,0.33425463921013643,0.6077957733794964,0.549945645971832,0.39885479370353094,0.6556945452209317,0.608293597393188,0.4009595024322035,0.6683701937310765,0.5999063186733494
27,241,85,500000,0.3343982205475976,0.6122093798948688,0.5462154477362334,0.3692545754620806,0.6408776762866784,0.576170132187449,0.4005380155912867,0.6491904456035001,0.6169807616606846,0.3986286495384382,0.653265115179736,0.6102096075170975,0.3187215611678199,0.5904852576712343,0.5397620974057835,0.3319954171190334,0.6031617381522983,0.5504251946352814,0.42906683061200035,0.6643650166589323,0.6458299577087336,0.40430411515858217,0.675027434093518,0.5989447165232844
28,240,90,500000,0.33945298726714473,0.6212466115933589,0.5464061790156466,0.3918746111769686,0.6391377182076535,0.6131301596092784,0.40318351675031716,0.6489132794373109,0.6213211064195323,0.40241889633760625,0.6648980861057617,0.6052339520098959,0.3428741277467332,0.5999284400609951,0.571525043406632,0.35203138323132793,0.6124269498588663,0.5748136709405972,0.4302699195912199,0.6649193454157132,0.647100919168191,0.3929460634523123,0.6642200670462884,0.591590171612398
29,239,95,500000,0.3695421558598178,0.62284236876788,0.5933156997505709,0.3910917285328352,0.647704571697672,0.6038119007061516,0.402383955111192,0.6567099412429803,0.6127270653914334,0.40013504386370025,0.6702756373684934,0.5969708901171362,0.358038400612413,0.6063717264012872,0.5904602490906194,0.3655514598486301,0.6177268287812597,0.5917687929628094,0.4279133655965825,0.6704079132543479,0.6382880588616132,0.4132483064352056,0.6688313458705082,0.6178662363638894
30,238,100,500000,0.38352806541508433,0.6225449694059203,0.6160648375025437,0.3913344128326104,0.653650625257786,0.5986904895536148,0.4154935608496736,0.6653691030158978,0.6244557478944828,0.41338005622062685,0.6774266453913619,0.6102211346909886,0.36165241937966636,0.6021730759886591,0.6005788598002304,0.3705218033468779,0.612841600872149,0.604596363594736,0.4367139563786531,0.6772782359219365,0.6448073084530492,0.43633770925180465,0.6815104319167526,0.6402509614190379
31,237,110,500000,0.39570231491989827,0.6367319810841949,0.6214582063965381,0.4101720519270104,0.6634363242664958,0.6182538352576672,0.4234229096959168,0.6770482256525435,0.6253954942246824,0.4055686204914917,0.66916160737379,0.6060847126050722,0.3711851746852986,0.61660189565882,0.6019851338418264,0.38818318624819803,0.6262602495951946,0.6198432464763873,0.4430207153825068,0.6932262772688842,0.6390708631644538,0.4700785261649192,0.7025364940750556,0.6691161671022008
32,236,120,500000,0.4025162186929293,0.6408832465207515,0.6280648166075847,0.4173149106043372,0.6785131765521332,0.615043193007576,0.4193614697260009,0.6740695835605859,0.6221337973905307,0.4118744507580278,0.6825172690042333,0.6034637795450025,0.38048713911040094,0.6318414738277479,0.6021876607836114,0.39640085610438,0.6407060816236936,0.6186937622003069,0.4346966192353168,0.6831540850017965,0.6363083069819799,0.4805281283852608,0.7018437237975249,0.6846654206512339
33,235,130,500000,0.40269844261304344,0.6536402518522546,0.6160857466655333,0.4187735431165886,0.6786616263877401,0.6170579370246145,0.40871631268124115,0.6684800852047058,0.6114113520017305,0.40296959176391217,0.677169251429016,0.5950795770976517,0.3968614889595044,0.6398468874375152,0.6202444627790117,0.40107485075265653,0.6448800287021346,0.621937155597526,0.42243421103967244,0.6821354637273607,0.6192819952966309,0.49142980417958904,0.7044636769821959,0.6975942411747782
34,234,140,500000,0.42381033253228234,0.6649944715959889,0.6373140689653195,0.41980388250969985,0.681982485417887,0.6155640232497519,0.41070979402018204,0.6740458307083226,0.6093202795848269,0.40735511692430487,0.6808543368340372,0.5982999518200915,0.4064954496783287,0.6434591231542159,0.6317346899764217,0.4138764866970826,0.6512231003385268,0.6355371707206582,0.4290916035474448,0.6938568602857672,0.6184151632812595,0.5014611479057903,0.7134257826966496,0.7028918215015125
35,233,150,500000,0.4338936605591176,0.6702158189614097,0.6473939413001243,0.41863196112510087,0.6876413611959805,0.6087940382134592,0.40921313558667266,0.6797830299247662,0.6019760976262699,0.40966947589553954,0.6892533043485691,0.5943670829155163,0.42014097742011997,0.6555150018209335,0.6409326655423967,0.4219455759796271,0.656626671617798,0.6425958527393304,0.432904190707395,0.701383575095426,0.6172146113465755,0.5050442683842006,0.7214024209328521,0.7000867390091693
36,232,160,500000,0.4397559161791932,0.6647237071347891,0.661561956432557,0.43322148176291314,0.7049239941845616,0.6145648117199541,0.4204373797344308,0.6986766080367394,0.6017624962654001,0.41640839199740903,0.7014823063197217,0.5936121100218005,0.41888083549400035,0.6592187150366053,0.6354201207269131,0.4271230893347231,0.6650928901079094,0.6422006545062053,0.4364328825096869,0.7115644232580971,0.6133427532975253,0.5080034810226347,0.7263462669076165,0.6993957347443038
37,231,170,500000,0.4440751129760073,0.6714305348239822,0.6613865321040592,0.43164623788858214,0.6990678577626723,0.6174597116652478,0.4216734051077514,0.7043836013236288,0.5986417121514073,0.41701131443512535,0.6995805320509717,0.5960876487122454,0.42629609944395475,0.662292210975973,0.6436676928689112,0.43406552792794273,0.6694189377367379,0.6484213449286186,0.43167049253644524,0.7096626339664831,0.6082756395440044,0.5047136411182381,0.7250570509582243,0.6961019694260147
38,230,180,500000,0.4380802627091704,0.6555135445179773,0.668300855676913,0.4202429350675892,0.6949576975674832,0.6047028999585718,0.41833621700333967,0.7089073429292077,0.590114097668636,0.41361787818941265,0.7043298652893303,0.5872502339787954,0.4220662611962898,0.6507768899762889,0.64855754360249,0.4313066076886276,0.6579565949038539,0.6555244084933196,0.4363226368414998,0.7219257814358938,0.6043871102285114,0.5228544528523612,0.7289324126761181,0.7172879731507809
39,229,190,500000,0.4456005260498085,0.6594819182157658,0.6756827044710864,0.425310621859393,0.699266902077743,0.6082235847223152,0.42309807038722036,0.7088068108330252,0.5969159211238029,0.42102635153731965,0.709810226383818,0.5931534033853955,0.42346994426819956,0.6533342420797221,0.6481673804822958,0.43179279846839896,0.6608407595315371,0.6533991619622437,0.4418193061387055,0.7234892473899679,0.6106784692828483,0.5378486045368779,0.736903246873424,0.72987682822527
40,228,200,500000,0.44436358952415467,0.6636434309989793,0.6695818398371792,0.42792883611579646,0.7040344901153825,0.6078236821120286,0.42914819104393553,0.7117952234221583,0.6029096247382546,0.42494011051124514,0.7060980185989093,0.6018146196677369,0.43532313133534195,0.6564402425334332,0.6631572885526902,0.44362620309131373,0.6637705261796306,0.6683427262801647,0.4471216347476513,0.7294013736134399,0.6129980706406126,0.5424749076866808,0.7364650604734133,0.7365928633979839
41,227,210,500000,0.4515396759731358,0.6647142848891912,0.6792988901215026,0.4257632312491139,0.7071179187758901,0.6021106521896142,0.42974686022844477,0.7142593307276941,0.6016678281130954,0.42829948383207866,0.7121774351565138,0.6013943473762998,0.4362375879350317,0.65664094226356,0.6643472251840433,0.4437496986582014,0.6638595325087844,0.6684391455241016,0.446802125621736,0.7259822823460041,0.6154449447139393,0.5398805360197629,0.7344508334348211,0.7350805682865016
42,226,220,500000,0.45920252862742406,0.6749201397587977,0.6803805392316984,0.4274782959943042,0.712124706229482,0.6002857255967039,0.42715330260213824,0.7127326977633981,0.5993176739927512,0.43162289429132106,0.7180194471658985,0.6011298106130467,0.4414410887691549,0.6664703015341596,0.6623567288039601,0.4495737949730875,0.6733844199314502,0.6676331997981979,0.44925456193929253,0.7289394879718252,0.6163125600305756,0.5480603654874819,0.7422860041634791,0.7383412356065097
43,225,230,500000,0.4639049354347563,0.6852830661583067,0.6769537412260964,0.4420979654519532,0.717874254628481,0.6158431822865004,0.4368039572391508,0.7122815811507127,0.6132461779139096,0.4421010900258076,0.7188148912608403,0.6150416406236915,0.4522303451275084,0.6750043346647496,0.6699665793288794,0.45859009522405636,0.677626292456104,0.6767595949706503,0.45691260915862697,0.7255926477795653,0.6297095354492026,0.5524907498892287,0.7464293449769586,0.7401782279959579
44,224,240,500000,0.4670682523024707,0.6815383345938056,0.6853147190624892,0.43872192578213565,0.7164868021719585,0.6123238061778581,0.431763359189988,0.706945199503204,0.6107451602944666,0.43809332915013255,0.7173504607941356,0.6107103195628337,0.4443510906272533,0.6603053155778876,0.6729479229443505,0.45219213270526537,0.6658363446664755,0.6791340489708071,0.4545452531292395,0.7255558102755594,0.6264786894292906,0.5596968048887332,0.749953861702106,0.7463083177122888
45,223,250,500000,0.4750574690881516,0.6873739344642008,0.6911194115302799,0.43563400840404026,0.7127592177023719,0.6111937910930655,0.430867989100163,0.7012961799910292,0.6143880451561486,0.437158813477571,0.7097294322892895,0.6159513662375252,0.44997538107879775,0.6683448717306848,0.6732682483424802,0.4624586996002291,0.6731692644642187,0.6869872467637156,0.4540555237532876,0.7172261852393383,0.6330715931708061,0.5599761787105284,0.7539214507961332,0.7427513544271745
46,222,260,500000,0.4757838508319506,0.6842467396747473,0.6953395949801846,0.44503411971725126,0.7168480308324408,0.6208207326739181,0.44493875728951193,0.7085727451059147,0.6279365955897784,0.45264759217550077,0.7189193390685771,0.6296222226570583,0.45428150058292716,0.6678351896596738,0.680229954361086,0.4599327874210292,0.6721385092082954,0.6842827499391144,0.4664019794109321,0.7218992118529806,0.6460763105887943,0.5689735505924455,0.7576045507790264,0.7510165428750181
47,221,270,500000,0.48806073441072123,0.6921366508443532,0.7051508308587977,0.44897345818367956,0.7204954135952547,0.6231454770035424,0.4528451504065376,0.7164914413595526,0.6320314860248123,0.46154381915940235,0.7277489279450647,0.6342074875502155,0.45968266260901536,0.6774364411513466,0.6785620534787813,0.4658447810450919,0.6815052053962487,0.683552784859853,0.47409678266940297,0.7298992684977704,0.6495372760753098,0.5678570638811946,0.7607427763269623,0.7464508130105901
48,220,280,500000,0.49556943359752004,0.6992789170490347,0.7086863646466405,0.442011274800275,0.7129363934612758,0.6199869705827881,0.45324941341130126,0.7187704790638008,0.630589912376005,0.45852074336532567,0.7247967899827987,0.6326197214204102,0.46560966016174643,0.6832988960537498,0.6814143310501126,0.4711252169780883,0.6871694941520242,0.6856026365947208,0.475819146618675,0.7351477287002217,0.6472428983218752,0.5839038376042749,0.7672375965251147,0.7610469563129151
49,219,290,500000,0.49805581436514046,0.7038091009824669,0.7076575362124338,0.45070897621544087,0.720661823522764,0.6254098129026312,0.46300443931799373,0.7248188804033658,0.6387863945546356,0.4670403219331267,0.7287503600775079,0.6408783412243578,0.4676080296416816,0.6877520780932674,0.6799078396652527,0.4699557275648491,0.6918670961834876,0.6792572304091967,0.4822128823635319,0.7399440463431628,0.6516883063613389,0.5837580479441197,0.7721554689579057,0.7560110255153077
50,218,300,500000,0.4973428340935537,0.7031355779903232,0.7073213895889624,0.4467299818804783,0.7198721628775926,0.6205684910703242,0.463780492638933,0.729802174046601,0.6354879570546725,0.471661559453132,0.7369345477179785,0.6400318195336321,0.46940966794845856,0.6860471988061454,0.6842235764030843,0.47217730274131137,0.6904674174804274,0.6838516790036601,0.4827453546939323,0.7442038519029034,0.6486735502101597,0.5838081047567584,0.7757290486046658,0.7525928103464435
51,217,325,500000,0.513495134530262,0.714948652487679,0.7182265925581434,0.45691331243244077,0.7243292081370654,0.6308089019461144,0.485240925600578,0.7414566301256931,0.6544427629142908,0.4929201137101862,0.7412388161821855,0.6649950096367238,0.47588742561354785,0.6968167175454557,0.6829449030583916,0.4779115407309138,0.7006649865660601,0.6820828068962674,0.5040291620605128,0.7494945547353163,0.6724920933395048,0.5736610041479174,0.7658768772638563,0.7490250994355094
52,216,350,500000,0.5148788676122668,0.716528300206773,0.7185743640044432,0.4639324092136417,0.7305230245687331,0.6350688391889165,0.48683277953614434,0.7405946363628451,0.6573539094571929,0.49581451311563135,0.7382864083477143,0.6715747540649769,0.4840480015136709,0.7012741906772453,0.6902407188922904,0.48379487526003306,0.7015178470408903,0.6896401528496444,0.5066480552395143,0.7487658469661835,0.6766441836153833,0.5885928097281435,0.7673805958143263,0.7670154978359112
53,215,375,500000,0.51685722195792,0.7238944006531137,0.713995330660936,0.46797269982534695,0.7330882534183794,0.638357929817041,0.4897240061421646,0.7447669931624151,0.6575533161891454,0.498326937525235,0.7415565375738483,0.6720012733696773,0.4867674885239618,0.7084766449324241,0.6870621523033982,0.4856782484006626,0.708660349157725,0.6853470057664623,0.5116580709429159,0.753261164938898,0.679257201563577,0.6080151402332888,0.780367698812476,0.7791392969731262
54,214,400,500000,0.5152983642264514,0.7308327470506195,0.7050838462096998,0.4703883656476428,0.7346255735044288,0.6403103602883312,0.4876645654873958,0.7433143535252523,0.6560677365835753,0.49950167957982194,0.7447824983733872,0.6706678535958335,0.4901122370651115,0.7140005807770308,0.6864311462208244,0.48907784428299683,0.7143104446190087,0.68468527650307,0.5127603509123817,0.7560240451020034,0.6782328607593422,0.62212232233155,0.7892580441203403,0.7882369105593725
55,213,425,500000,0.5269941691301187,0.7364072521933213,0.7156287062091186,0.46928140402653096,0.730064232556152,0.6427946790153656,0.49235156601166835,0.7473878788189572,0.6587631134581629,0.5072098829418686,0.7534119635546446,0.6732171872461659,0.5078030397523394,0.7259291768345232,0.6995214629155124,0.5048048556718524,0.7261487641886659,0.6951810435646427,0.5244031375708432,0.7613942259083678,0.6887406283456029,0.6278912284350806,0.7944573473792624,0.7903397589642209
56,212,450,500000,0.5410640463213561,0.742044741181992,0.7291528614022695,0.4810979417793564,0.7317477723909097,0.6574641699385281,0.5037353451984025,0.7489969024032995,0.6725466334801539,0.5142189789554306,0.752959547655818,0.6829304184485657,0.5147569482855469,0.7293059737934158,0.7058175399388099,0.5177205680783511,0.7337143790850358,0.7056159492525748,0.5319119105570626,0.7606891816824465,0.6992500003491727,0.631362858591269,0.7964628210697868,0.7927085130517955
57,211,475,500000,0.5341289804277157,0.7395307827879084,0.7222538842996339,0.4868430152622412,0.736697962952281,0.6608447963005649,0.5105511982285963,0.7553146762299124,0.6759450256904423,0.5150095895799635,0.7515848872858931,0.6852314333245241,0.5112156369197365,0.7202166245008257,0.7098081598353198,0.522336487935205,0.7289405558163004,0.7165693879527243,0.5406335234992992,0.7713273092533349,0.7009132400908332,0.6317894222353174,0.7927787093829104,0.7969303599576922
58,210,500,500000,0.5415721734431588,0.7422783113439655,0.7296079720591471,0.4929775740400606,0.7417560783598153,0.6646087419062904,0.510301532501592,0.7488609155477258,0.6814369957181587,0.5080593293747234,0.7363366513315279,0.6899823992952036,0.5124299012010499,0.7226191214345852,0.709128621152101,0.5256347927772597,0.7307885088567839,0.7192707416808476,0.5403939066412319,0.7647093026593766,0.7066657941284896,0.6348813880931599,0.7909181636765297,0.8027143859510781
59,209,525,500000,0.5404016892264817,0.7437469963952217,0.7265934408416975,0.48759947339638343,0.7406176693739043,0.6583686746342216,0.5077784080262132,0.7526603625354611,0.6746448109950649,0.5041879143463392,0.7369937471330121,0.6841142361216584,0.5142403125164042,0.7313826249036646,0.7031070947086531,0.5284541652546404,0.7396371123563583,0.7144776221018374,0.5397875432220918,0.7681645867505014,0.7026977714574258,0.6353955199154016,0.7905807822628848,0.8037072670761166
60,208,550,500000,0.5436640549675242,0.7452342271536927,0.7295210487633738,0.4882493017609712,0.743641907429423,0.6565650710147876,0.5095027932790271,0.7521682376122462,0.677378766878592,0.5073103324783438,0.7374666029385971,0.687909568320592,0.5185614700808554,0.7266255638124345,0.7136570689311901,0.5279509895727887,0.7342705429292559,0.7190142579690205,0.5408474863239865,0.766340568892722,0.7057534316700103,0.6375533806669714,0.7978635841546843,0.799075673246126
61,207,575,500000,0.5489432246165361,0.7510959783829655,0.7308562958869197,0.4936738261374792,0.7437785414249044,0.6637376566305832,0.5181992406130304,0.7574910219383142,0.6840995148523747,0.5166926103468356,0.7428600503824329,0.6955450223508941,0.5244575755823669,0.7360376950173124,0.7125417341159832,0.5329835415589879,0.7420701575835243,0.7182387488732795,0.5511372472726436,0.7731162425991119,0.7128775944737559,0.6378201585191059,0.7952881179699366,0.8019988531291206
62,206,600,500000,0.5541017950975762,0.7546952964185206,0.7342059738905486,0.4988625835464187,0.7463320645112315,0.6684190687601248,0.5225959506738984,0.7569583577557374,0.6903892999124989,0.5270102608746855,0.7499024900553597,0.7027717174746015,0.5291154182339023,0.7396389351187463,0.715369882669785,0.5387138690605099,0.7466575616965032,0.7215005870113761,0.5558763692090788,0.7724135635794834,0.7196615846996033,0.6441455644671655,0.7989654741410046,0.8062245307404663
63,205,625,500000,0.5520443349743879,0.7545043995105918,0.7316648323488514,0.5000955427774924,0.7463210896325103,0.6700809473624015,0.5214762235022754,0.7574436079246364,0.6884687098107519,0.5286876232771847,0.7554572961178599,0.6998246307157293,0.5306192168565129,0.7416133657781476,0.7154930605919618,0.5367254874863591,0.7473567678401973,0.718165019148022,0.5560502424309484,0.7732635521480923,0.7190953729634161,0.6534730821873651,0.8001421145588139,0.8166962721961962
64,204,650,500000,0.5416094439898194,0.7424758309750382,0.7294640732999538,0.5028551505954578,0.7483043194985427,0.6719928476858634,0.5296752616115448,0.7598119741747196,0.6971136012786044,0.5306882732396629,0.7502670380673422,0.7073325180414358,0.5319021959725754,0.7417048769298172,0.7171345538056989,0.5369277294647111,0.7476125004128373,0.7181898766650042,0.5638260293512126,0.7735533328025147,0.7288780300493584,0.6478936983284647,0.7939595657243591,0.8160285816789259
65,203,675,500000,0.5407725105702171,0.7461059843113546,0.7247931553173946,0.49909246959361114,0.7447822745082829,0.670118619462473,0.5239209074319238,0.756131619955114,0.6928964397270215,0.5275066996846983,0.7504801377764972,0.7028922860604696,0.5299889136501013,0.742864173099325,0.7134398626856904,0.536454910001084,0.7488751556212344,0.7163475860753643,0.5601243426302676,0.7715050544367114,0.7260151303081529,0.6467731263524591,0.7959923577407074,0.8125368542333968
66,202,700,500000,0.5360096584572934,0.741856857304857,0.7225243700039385,0.5018990311113493,0.7466582055025678,0.672193819625308,0.5231660076216983,0.75618261236339,0.6918514113761272,0.5256314294082676,0.7509058986130098,0.6999964048480053,0.5222749392686629,0.7294038922074482,0.7160298222265639,0.5241079617784142,0.7334199580419106,0.7146082623353762,0.5577329375212308,0.7713460904802318,0.7230644511000143,0.6496667214751398,0.8007534601347706,0.8113192809254897
67,201,725,500000,0.531577773430097,0.7403152924860972,0.7180424054796624,0.5008914662360767,0.748713325832156,0.6690030068309013,0.5246167744282512,0.7566003767305838,0.6933868797359334,0.5261639225262709,0.749283154288087,0.7022230775042483,0.5169342538275137,0.7273274456842624,0.7107311251553102,0.5186918108777758,0.7316348266165011,0.7089490439875643,0.5590956819801078,0.7708239703363957,0.7253221273543331,0.6501473328336984,0.7973198939413755,0.8154159174680041
68,200,750,500000,0.535896259404531,0.7418215279155362,0.7224059146818778,0.4992401274968862,0.7476354055857898,0.6677588083267938,0.5253235094899524,0.7581314186177159,0.6929187955932008,0.525731457512087,0.7502128380192123,0.700776407532796,0.5178757269445038,0.7285046676268525,0.7108749606663672,0.5202663729640775,0.7327967956682464,0.7099735916416504,0.557059559976789,0.7697448502243626,0.7236937795873779,0.653264022617521,0.801693487514836,0.814855094610497
69,199,775,500000,0.5447345130820984,0.7476574757761365,0.7285883318649551,0.491964677301999,0.7415974414827732,0.6633850789969683,0.5336543349249875,0.7644340920218184,0.6981037874874843,0.5342759134011283,0.7546348705206114,0.7079926124173659,0.5285569903972483,0.7338978532226351,0.7202051185683267,0.5293515223597564,0.7382062289216295,0.7170781031379703,0.5681932688658756,0.777436783688941,0.730854624822093,0.6527965024721061,0.8029343931374847,0.8130135015406286
70,198,800,500000,0.5440087050739845,0.7501681456495768,0.7251823584203549,0.4906742250635016,0.7413510663853767,0.6618648671484264,0.5370314439411703,0.7615527264354165,0.7051795959747159,0.5387032615724004,0.7533863290763312,0.715042523047721,0.5285228901588387,0.7361354212658795,0.7179696491848954,0.5288103408201267,0.7401873612398303,0.714427682113293,0.5726437731443681,0.7767552595189956,0.7372254852821684,0.658170308301294,0.8049377488440943,0.8176660980882545
71,197,825,500000,0.5401616992148083,0.7469418285584131,0.7231643463552075,0.49345371282229217,0.7436029863622179,0.6635983473335931,0.5413231363916937,0.764220601328991,0.7083336087123596,0.5434162744662566,0.7568949633577139,0.7179546710887997,0.5241610043976893,0.7342695779191638,0.7138536310915968,0.5243915472854599,0.7379707956998619,0.7105857716065146,0.5769944780647643,0.7785628371810137,0.7411020029596079,0.661339992754288,0.8105388218334255,0.8159263627352824
72,196,850,500000,0.5420498646142232,0.7499834165607786,0.7227491337074059,0.49618858114796544,0.7463105533145472,0.6648553727992602,0.5401010956553758,0.7605852323640921,0.7101125195089634,0.5420444393791142,0.7504155634076952,0.7223256896720642,0.5248686927598559,0.735817100804208,0.7133140724593149,0.5251417863331066,0.7393489554537399,0.7102759562442691,0.5740229144051361,0.7750597116626708,0.7406176656682782,0.6656182340855832,0.8115946114108509,0.8201363399006472
73,195,875,500000,0.5398247518470269,0.7485596898390169,0.7211512444159531,0.49895430897263654,0.7486435178172284,0.6664778323699448,0.5447833034663725,0.7651253192258933,0.7120183972183154,0.5447663054772381,0.7566818904251543,0.7199409849377421,0.5249750446629132,0.7337102963278953,0.7155072612314844,0.5245714966765599,0.7372822950091743,0.7114934133472343,0.5814902793759743,0.779868507234198,0.7456260561645557,0.6605025980745638,0.8110680070377466,0.8143615484069074
74,194,900,500000,0.5461302248362045,0.7517139867347603,0.7265133208555087,0.5054215448590272,0.7497420110986247,0.6741272829548585,0.5486331802611462,0.7665176620340596,0.7157476043086507,0.5488431785973883,0.7583729366877147,0.7237114512478875,0.5280631688244477,0.7368775007729105,0.7166227334537456,0.5284259435351624,0.740113900576465,0.7139792174198841,0.5851477784530926,0.7810641516498942,0.749167372765791,0.661999276691605,0.8144163350208818,0.8128511772478522
75,193,925,500000,0.5503070623371166,0.7562957138771704,0.727634775974007,0.5067155848196656,0.751975387260242,0.6738459707648683,0.5449561094768405,0.7660895953900863,0.7113477493443224,0.5472090217933645,0.7601896229181302,0.719832269865511,0.5320556326483237,0.741908722949334,0.7171443281233107,0.5353886023747195,0.7449479476180597,0.7186926336082977,0.5805373675488983,0.7798866935802174,0.7443868094271895,0.6689116868203822,0.817283153404304,0.8184576961290628
76,192,950,500000,0.5523636844287161,0.7610991125929457,0.7257447489945158,0.5104364748974549,0.7545490638431732,0.6764788392919469,0.5472674036696316,0.7697177371412167,0.7109975218996762,0.5491409850884591,0.762708575103362,0.719987952166448,0.5413632618892865,0.7470187170257155,0.7246983904831001,0.5402418735511443,0.7497825810763438,0.7205313742759999,0.5812780509233181,0.7816933093764618,0.7436139518540715,0.6665408563472407,0.8158022816543236,0.8170372544136513
77,191,975,500000,0.5535013142123187,0.7659927429428808,0.7225934179034288,0.5110398879622273,0.7542739490246598,0.6775255709454705,0.5513046219117379,0.7723192238738038,0.713829987484321,0.552964266500502,0.7651552289420802,0.7226824644001218,0.540905490155064,0.7516712748205441,0.7196037793039266,0.5396382565111164,0.7542474663371307,0.7154657862250092,0.5839376972116475,0.7826639420867306,0.7460899446252228,0.6658839930601523,0.8165115898240474,0.8155230144420189
78,190,1000,500000,0.5606872985535515,0.7694899220374898,0.728648007590455,0.5104487584843421,0.751693809690015,0.6790647360723138,0.5512057849712394,0.7687955756501998,0.71697314920818,0.5585369437041542,0.7689182708394094,0.7263931225023602,0.5486819355481057,0.7547815123969566,0.7269414082568859,0.5444690809729751,0.7531817642825197,0.7228920119854944,0.5869270465221915,0.7832838937620591,0.749315862609176,0.6682426118674432,0.8208078643383931,0.8141279352946694
79,189,1100,500000,0.5722983042767508,0.7720316556275606,0.7412886506726816,0.5158571963734673,0.757523473000541,0.6809784973793134,0.5555858369163824,0.7657036800004028,0.7255885683037205,0.5658693707651394,0.7739754884831551,0.7311205318325209,0.5518251409363455,0.7579552311658726,0.728044504802135,0.5528895815113928,0.756752756052377,0.7306079523192721,0.5891857677581591,0.7809623872745922,0.7544355238596107,0.6631033242556297,0.8092531632323461,0.8194015845511684
80,188,1200,500000,0.5741869733551977,0.7730517522845637,0.7427536017586531,0.5192051243965969,0.7596343937310085,0.6834934393195088,0.5573959608096521,0.7714988588313554,0.7224844916219056,0.5671068291274196,0.7767316957245759,0.7301193349633978,0.5541814003136923,0.7597565796452991,0.729419678829788,0.5565981234743341,0.7586261249733823,0.7336922696853649,0.5920478584916632,0.7846849150912882,0.754503937956786,0.6612567950473957,0.8078947460802841,0.818493743468018
81,187,1300,500000,0.5661441120784402,0.7707213688187361,0.7345639228170798,0.5171514823639611,0.7577722775088324,0.6824629215311104,0.5547433651183185,0.7664889057529566,0.7237461115935776,0.5647436509340621,0.7746346642616839,0.7290451576580657,0.5541167581968832,0.7591089583357153,0.7299568159645213,0.5587149323198674,0.7605965757225807,0.734574609133729,0.5870733924508936,0.7782577632644453,0.7543431240420677,0.6662198080893114,0.8117184908664252,0.8207522873825269
82,186,1400,500000,0.572681555996863,0.7750614736018803,0.738885334263212,0.516014424940307,0.7538273638797612,0.6845259931723751,0.5551286157276364,0.7680212482402506,0.7228037205996446,0.5603493572882645,0.7695609737989525,0.7281415980881789,0.5605829981469449,0.7640893410255482,0.7336615864769682,0.5619889962173914,0.7642808978238349,0.7353173392368739,0.588490841139301,0.779987308700819,0.7544877135494897,0.6683138827340248,0.8154513554461931,0.8195631514627153
83,185,1500,500000,0.5751635658982494,0.7801594847845671,0.737238445619968,0.519822092229356,0.75270853044171,0.6906021005558555,0.5541080550168005,0.7661058488585027,0.7232787164364052,0.5604061437544052,0.7686543073581887,0.72907435551943,0.5637221477639356,0.767178616315099,0.7347990882118137,0.5668562010541747,0.7668911057186182,0.7391612666090317,0.5908875591847252,0.7793432296472407,0.7581865559442694,0.6733061692028679,0.8173100161647436,0.8238075588041623
84,184,1600,500000,0.5829664306454237,0.7840179878693252,0.7435625708406433,0.5182543326034079,0.7531612860681572,0.6881053795381997,0.5553513804455135,0.7670935932509343,0.7239682163058361,0.5631998036162776,0.7727751448790805,0.7288016538166531,0.5657216813896456,0.7676723185455863,0.7369311980161647,0.5683213154247926,0.7680241010483122,0.7399784911034225,0.5868074805682926,0.7802705249973431,0.7520564493581131,0.6710209058905725,0.8174232884185841,0.8208977104001443
85,183,1700,500000,0.5837993332067255,0.780834616014918,0.7476606713291153,0.5205170855272129,0.7546884310767956,0.6897112292877404,0.5539843564780824,0.7674199669579995,0.7218789975898576,0.5565638886076788,0.7659701772179994,0.7266130002986756,0.5608363097011388,0.7608300462079416,0.7371374362729326,0.5632578995452034,0.7617445489587595,0.739431480428878,0.5890245329272278,0.7814934323687942,0.7537165490205443,0.671682425541466,0.8165299052653338,0.8226060321981726
86,182,1800,500000,0.5871406069323003,0.7833596984533855,0.7495159734302296,0.5260665864005295,0.7579242575769203,0.6940885994101331,0.5510580290215183,0.7699299709890546,0.7157248708134161,0.5525026066969135,0.7681357324491016,0.7192773143560584,0.5628539283245547,0.7638541434525739,0.7368604767665322,0.5665698418338563,0.7652006437807898,0.7404199753864347,0.5869006328316023,0.7844436172713174,0.7481744001858703,0.6747530233777242,0.8164471983694459,0.8264502894067077
87,181,1900,500000,0.5856931380297803,0.7830570647951557,0.7479571596522089,0.5254029634222588,0.758893624876744,0.6923275492103287,0.5508821106227264,0.7723058793561092,0.7132952439543911,0.5532150096691772,0.7706924162461313,0.7178155617045807,0.5667049760140113,0.7682183168736313,0.7376874041747586,0.5680649597352794,0.767131976350782,0.740504863892577,0.5873906781408581,0.7872197199768695,0.7461584907427334,0.6808441750535396,0.8221021411381518,0.8281746768241609
88,180,2000,500000,0.5867216164350277,0.7823610912304265,0.7499371108963065,0.5229539161353813,0.7585130015937129,0.689446212571969,0.5522493649662554,0.7722667360950543,0.7151018413128725,0.5545610673103519,0.7707717733148621,0.7194880333063421,0.5641603262429042,0.7705101962655169,0.732190604325884,0.566387264448764,0.7705323192134407,0.7350597117417892,0.5886596000188424,0.7874056942431762,0.7475937808458945,0.6816365904499544,0.8240682307379262,0.8271603794743684
89,179,2100,500000,0.5890056401070538,0.7845086117132902,0.7507956334867032,0.5215627721173631,0.7594973695121221,0.6867209723878295,0.5521998445587454,0.7720178042021062,0.7152682769142267,0.5566070173822943,0.7738320824899039,0.7192865609698423,0.5633077452409087,0.7704744821968886,0.7311179776320741,0.5664269390181064,0.7709967387800126,0.7346683980977565,0.5888146451140108,0.7863535040483742,0.7487912778192295,0.6918375549371982,0.8300243801590497,0.8335147394160013
90,178,2200,500000,0.5868219186230824,0.7821110262917502,0.750305134304782,0.521124550706745,0.7577316465812945,0.6877428876805336,0.5499785359146767,0.7719198608172495,0.712481390661981,0.5535320053275772,0.7723723483908694,0.7166647103314667,0.5658626520933735,0.7694578425545676,0.7354043597953767,0.5674738917375964,0.767550603901407,0.7393309168843926,0.5854337111963738,0.7854301310577042,0.7453670136234728,0.6851826270631365,0.8256407669444328,0.8298798393869166
91,177,2300,500000,0.5834324031753092,0.7801622697801984,0.7478346823151092,0.5213899393481084,0.7585589032499495,0.6873427193514958,0.5537007133526303,0.7731309514813322,0.7161797264638419,0.557052223326716,0.7736632856720602,0.7200189457650429,0.5626432066222011,0.766367520138579,0.7341689096120106,0.5644749309168018,0.7648711502624933,0.7380000287931918,0.588419045897525,0.7872913814960381,0.7473967831063908,0.6857539048734391,0.8253465566374233,0.830867832861987
92,176,2400,500000,0.5876446071526393,0.7814571908710297,0.7519856673116508,0.5206451058724818,0.757157507947933,0.6876311737085551,0.5531270222978185,0.7710851158598307,0.717335882798141,0.5576832154017931,0.7727063913598519,0.7217271937150035,0.5614430668436098,0.7661817931683169,0.7327804861062138,0.5637996163979476,0.7651996281305247,0.7368006931411851,0.5891447988346761,0.7873737417895998,0.7482403432652266,0.6844649057605976,0.8227450639141802,0.8319283041386845
93,175,2500,500000,0.5907315197659799,0.7819480053895911,0.7554613806728223,0.5180550948372443,0.7573465024213895,0.6840397271010268,0.5553738903596005,0.7717713849138201,0.7196093314882571,0.5596029692693884,0.7729780188336085,0.723957157428365,0.5596813247418843,0.7674357564200196,0.7292875267536651,0.5621799108031473,0.7666156007751076,0.7333269897387165,0.5910226139611374,0.7878399847173134,0.750181033491469,0.6878058265010764,0.8267145066630618,0.8319750300225476
94,174,2600,500000,0.5940060963241233,0.783078086674673,0.7585528268918358,0.51667957149025,0.7581299195642474,0.6815185077871924,0.5573338183806341,0.7723723438558877,0.7215869687905652,0.5613897091509545,0.7733805703443285,0.7258906296301311,0.5615031902820267,0.7686655556824658,0.7304908957231622,0.5638157863105904,0.7680699936557925,0.73406823722795,0.5921939404535187,0.7885498160026337,0.7509911592592912,0.6925760565588797,0.8301738073021229,0.8342542856291688
95,173,2700,500000,0.5962227473385663,0.78518053120385,0.7593447922408736,0.5181331028437244,0.7605816911199259,0.6812326787419696,0.5607108940327659,0.7753884724289317,0.723135452705815,0.5651901701911927,0.7765790836355568,0.7277947373308763,0.5634015334879525,0.7719931025349999,0.7298012529359478,0.5656363768519846,0.7710393691349929,0.7336024585703788,0.596007234316741,0.7914763924864027,0.7530322318829998,0.6941297417577882,0.8302503834571624,0.8360486855392131
96,172,2800,500000,0.5985999565460554,0.787085405143302,0.7605273235082669,0.5166886643767329,0.7597429678964294,0.6800835100946528,0.5626294485155547,0.77514763026272,0.7258352171248504,0.5667298374316123,0.7764282237229995,0.7299191607359709,0.5622317786994139,0.7727606042257534,0.727562683222868,0.564899134679862,0.7722548094710167,0.7314931907860952,0.5971374137569535,0.7907449699171072,0.7551580300530405,0.6940152542637685,0.8319462556350777,0.8342068367553169
97,171,2900,500000,0.6020146960173023,0.7885549874911247,0.7634403504728045,0.5157929106453241,0.7611967005616292,0.6776079169349521,0.565925923535665,0.7778748544263782,0.7275282396845069,0.5707016006434088,0.7800344101080298,0.7316364422492211,0.5650168599252406,0.7767600292500718,0.7274020786969948,0.5674307566794129,0.7761680493276242,0.7310668832232461,0.5990783575313645,0.7922996751708188,0.7561259663550967,0.69339079986758,0.8331475884036519,0.8322544642974335
98,170,3000,500000,0.6024857171813215,0.7874605564503708,0.7650995497439786,0.5159757823961012,0.7610618752908469,0.6779682429880176,0.5653897817701312,0.7767678208154507,0.7278748766608085,0.570130691079916,0.7796517135085486,0.7312633079638127,0.5658828327397302,0.7786227692894068,0.7267740619198318,0.568464154788117,0.7779489274056216,0.7307216897693857,0.5999659337149627,0.793768459759095,0.7558450154306325,0.694104680698451,0.834281099371013,0.8319793906655145
99,169,3100,500000,0.6053970434068944,0.7905700374059693,0.7657728155159188,0.518315790630885,0.7600108302272879,0.6819847428698852,0.5658289217599383,0.7754045746547706,0.729720897006391,0.5709941464685014,0.7787583983261326,0.7332109004484565,0.5676283540379615,0.777036244021461,0.7305043470048022,0.5711618086092783,0.7774892112121572,0.7346234524834102,0.6005998348200853,0.7921060125905535,0.7582316322228709,0.6967373011526243,0.8365437003314568,0.8328761556348604
100,168,3200,500000,0.6039684524657292,0.7869175080843167,0.7675117738021088,0.5197157662091402,0.7611881649277278,0.6827691103926785,0.5660460449116683,0.7761306163547282,0.7293180206834652,0.5697456857385564,0.7771038629458092,0.7331654273069639,0.5659894513887413,0.7755240872034178,0.7298154380088053,0.5701477938718823,0.7767880195547939,0.7339811885856006,0.5991192678064364,0.7901145543666068,0.7582688668312391,0.695255517539231,0.8362128326922106,0.8314336857290702
101,167,3300,500000,0.6051360644573847,0.7898406829174692,0.7661495255247767,0.5192534392988125,0.7610650985963318,0.6822720425052944,0.5655194482907008,0.7746943605415716,0.7299904027897643,0.5691187641408191,0.7759704801162084,0.7334283696663157,0.5643605430596695,0.7742779991303508,0.7288861929352827,0.5686856088101832,0.7754095665065256,0.7334003001437014,0.6001265173810562,0.7911910122300219,0.7585102814673812,0.7002669685257386,0.8393854182019491,0.8342615362866123
102,166,3400,500000,0.6062497014380829,0.7893139079732924,0.7680717333294427,0.5187556075330458,0.7609847622728605,0.6816898750819397,0.566396576447739,0.7756912201513834,0.7301830441463569,0.5702160790318643,0.7770926244469086,0.7337813551347402,0.5649639637617583,0.7742032495139761,0.7297359758131051,0.5692829629329859,0.7752731460327613,0.7342998604377421,0.6013566845778273,0.7919840891112279,0.7593039971960491,0.6981724374830639,0.8357512612499666,0.8353830497830934
103,165,3500,500000,0.6078969742626026,0.7924077680049654,0.7671517100256309,0.5191506354748275,0.762259397839201,0.6810681992855436,0.5672472004652411,0.7765100458613605,0.7305085149748578,0.5720279773578956,0.7784598279118088,0.7348201626438972,0.5667952301140737,0.7765323419035309,0.7299055036454452,0.5710008984126319,0.777593187895126,0.7343182878932869,0.5989451781730805,0.7885983869809331,0.7595059640764417,0.7014838304204473,0.8341384322035104,0.8409681215231448
104,164,3600,500000,0.6072295268377582,0.7920265034930896,0.7666782919001854,0.5185225824411427,0.7615905589055345,0.6808416627253105,0.5679725078302817,0.775971887750765,0.7319498512718147,0.5724034720433205,0.7778575042185202,0.7358718903385648,0.5668910923514188,0.7795959464054066,0.7271601333553153,0.571100115951555,0.7802899757991761,0.7319075390743446,0.6012530768733185,0.7900560172811221,0.761025881357698,0.7022884508012239,0.8339740085406886,0.8420987268297584
105,163,3700,500000,0.6072564292682439,0.7915457234951182,0.7671779547830367,0.5180601362359389,0.7602187900791348,0.6814618935977781,0.5676716615964453,0.7742865151312597,0.7331545242011761,0.5715819823937713,0.7757981722911249,0.7367663431144051,0.5669665600000019,0.7795026968483035,0.727343936451239,0.5715641468061018,0.7807821926522374,0.7320404489049075,0.6024587379131346,0.7902837972577923,0.7623321394208102,0.7040872909972113,0.8366305177845629,0.8415749557662178
106,162,3800,500000,0.6053691440026838,0.7903141664395089,0.7659854393474537,0.5175958686114063,0.7592386293045119,0.681730155228721,0.5676354656078322,0.7736712878397509,0.7336907476465709,0.5718441375857664,0.775558912366194,0.7373316565225156,0.5669560579843421,0.7800383555812986,0.7268309999472222,0.57045835624134,0.7799225445929738,0.7314294992447629,0.6020091402928612,0.7897100959136139,0.7623166316449307,0.7041707248692379,0.8388041672697096,0.839493593792338
107,161,3900,500000,0.6030212221299194,0.7867258884481845,0.766494697815751,0.5157971217113249,0.757463642724282,0.6809529759820774,0.5674792784017882,0.772438059398066,0.7346599141476858,0.5718116224026509,0.774707574016008,0.7380999509769028,0.5641678196970221,0.7765597618876728,0.726496333425305,0.5678064278988567,0.7765338497211149,0.7312062804509799,0.6017903935944074,0.7885281513967489,0.7631818756609184,0.7036078348671826,0.8401143012913918,0.8375144117718546
108,160,4000,500000,0.6062259151921436,0.790185406847244,0.7671945216135043,0.5172665458936241,0.7590151786720847,0.6814969719032422,0.5698229797872635,0.7741282405760102,0.7360834418897726,0.5743512703459585,0.776275349552488,0.7398808562928915,0.5656130591437034,0.7796562583819595,0.7254646558183663,0.5691108914513998,0.7797149414621138,0.7298960955964351,0.6045717907554375,0.7896830878813881,0.7655878668712801,0.7062730797837175,0.8405874340951838,0.8402137019142529
109,159,4100,500000,0.6057095376054799,0.7903653941231755,0.7663664706340652,0.5154490232778807,0.757162678442913,0.680763907087826,0.5671607416678539,0.7727565866193093,0.73394488185354,0.572437533605624,0.7758467546447124,0.7378229401343095,0.5657271880391355,0.7799294500814813,0.7253568742403976,0.5691207749208679,0.7798594351649162,0.7297735325860569,0.6022347118413787,0.7884585897843129,0.7638127349289494,0.7069184749529055,0.8415046771476247,0.8400648197810209
110,158,4200,500000,0.6027313155918756,0.7894674662670947,0.7634656795191583,0.5165008954499043,0.7590734801177275,0.6804359643414211,0.5676266280561526,0.7753620296488482,0.7320794755879697,0.5732502016974906,0.7787762558748859,0.7360910112154035,0.5646676183703393,0.7791870160694974,0.724688177196186,0.5680220557682198,0.7792685841593833,0.7289169194225371,0.6007055565006546,0.7886797196062427,0.7616596972983706,0.7093963255438412,0.8404496354370634,0.8440676224161014
111,157,4300,500000,0.6057263008855447,0.7928969381677463,0.7639407743019894,0.5199311226208714,0.7618892327343487,0.6824235076205074,0.5683695294767941,0.7770270898447368,0.7314668135835057,0.5747378519243995,0.7811602957750217,0.7357489301913102,0.567386337557218,0.7821006924567387,0.7254645636164073,0.5708245491467784,0.7818977776271764,0.7300500979540555,0.6011413273047554,0.7898234943436184,0.7611084395562745,0.7096065927166301,0.8384530198466964,0.8463283880191347
112,156,4400,500000,0.6066305822548897,0.7920114726805838,0.7659366097333572,0.5183367991573263,0.7615644945398052,0.6806210148630215,0.5685530798351012,0.7772276334131913,0.7315142377765227,0.5742392548906813,0.7796637288948468,0.7365216998162151,0.5673694837109803,0.7814512556743466,0.7260459044516777,0.5708714866624849,0.7816463655348608,0.7303449639554738,0.6008133078457344,0.7897714718890926,0.7607432393178497,0.70643765934261,0.8351122087991848,0.8459194487868916
113,155,4500,500000,0.6082742343167759,0.7927498901507136,0.7672965229943253,0.5184927213943575,0.7621732060800781,0.6802820110418337,0.5667385763224578,0.7750180815628811,0.7312585213232543,0.5731137300495435,0.7786993153275635,0.7359884858874706,0.5667819894845638,0.7798881893676194,0.7267477533467266,0.5702635117151359,0.7801368369570895,0.730978829226215,0.5995985068463536,0.7886800684383379,0.7602556864833875,0.7071223658693409,0.83683294944702,0.8449982357131228
114,154,4600,500000,0.607436884648684,0.7932396957399575,0.7657671292938117,0.5194335739442009,0.7636832811097055,0.6801688432793942,0.5655037955596518,0.7746322755697067,0.7300287031595083,0.5736054167933887,0.7805619262642515,0.7348621518585322,0.5671496497929005,0.7803687817328682,0.7267713202641213,0.5705351315756078,0.7804299347423521,0.7310523420196098,0.5988119375245295,0.7886432582874885,0.7592938013885123,0.7096977178253208,0.8385209617043626,0.8463684871786652
115,153,4700,500000,0.6088421072149685,0.7914615851461482,0.7692629922177993,0.5203377139050931,0.7644816741043523,0.6806411867422562,0.5678871531297194,0.7747939248396557,0.7329525115303971,0.5755907364208277,0.7807261753548329,0.7372504657721088,0.5671672179545801,0.7815913717533431,0.7256569589327151,0.5706109582980536,0.7816960921201275,0.7299652180049081,0.6009151478714344,0.7888933445555754,0.761719124668191,0.7084784506245398,0.8384246480610389,0.8450114774929199
116,152,4800,500000,0.610029841075727,0.7905652291006211,0.7716375810883076,0.5191598176523055,0.763171644603393,0.6802661253512685,0.5701074196376613,0.777081690257733,0.7336518499729097,0.577369851178598,0.7824904378766485,0.7378618616034951,0.565167074551265,0.7808323729609601,0.7238007722555353,0.5697188349034196,0.7822159050633057,0.7283396198103534,0.6032034584718563,0.7909502644618674,0.7626313379922226,0.7072992452403383,0.8361646534215497,0.8458851284207007
117,151,4900,500000,0.6098860668487822,0.7894978163842672,0.77249873804836,0.5205209143150323,0.7634188517992136,0.6818287406556398,0.569523402406795,0.7767190560096604,0.7332424742257277,0.5767368839294256,0.7819089101197919,0.7376011149956929,0.5683994749004372,0.7837885333545519,0.7251949355111552,0.572627966120426,0.7844798192702761,0.7299460764371034,0.6024458955078555,0.7907376989458458,0.7618783021360847,0.706785767263437,0.8363563868465066,0.845077264165319
118,150,5000,500000,0.6102786480336487,0.7907536515276558,0.7717683590264204,0.5186084172811181,0.7623071411418902,0.680314258245402,0.5708520838411958,0.7773022132844221,0.7344017218593918,0.577279944623,0.7814730261598533,0.7387074477282282,0.5661796183753017,0.7821420635128387,0.7238833516157107,0.5695607773673165,0.7819168032612404,0.7284160859464544,0.6041015502623182,0.792489076399425,0.7622837566506002,0.7060019170454448,0.8344510055970981,0.8460675489752205
119,149,5100,500000,0.6112514237719969,0.7901081232258103,0.7736300966966558,0.51895732429064,0.7627468704412906,0.6803794868281726,0.5711585665826926,0.7778280799046503,0.7342992382747454,0.5768738921815085,0.7805150670566564,0.7390938580557012,0.5680227925104065,0.7822344640480258,0.7261541374320378,0.5711864750751593,0.7819292212602306,0.7304836033043778,0.6037909356678784,0.791518516200602,0.7628260404647995,0.7056519154602522,0.8354071414796624,0.8446802528051299
120,148,5200,500000,0.6110956088292635,0.7899940893336043,0.7735445329024554,0.5192899736319924,0.7636045917459671,0.6800508787468734,0.5703350890056339,0.7780929127052044,0.73299098307263,0.5769839595164893,0.7819279323461386,0.7378991536793877,0.5671922344099222,0.7815126240571068,0.7257620887368752,0.5707563015247242,0.7816458057532856,0.7301981246796002,0.6047418208467211,0.7941749439501977,0.7614717959228945,0.7042379731106511,0.8349087695159545,0.8434909283788444
121,147,5300,500000,0.609565625121601,0.7884059426493326,0.7731621391300493,0.5202224885724437,0.7640699028736074,0.6808571920133581,0.5716052700560491,0.7786063288595,0.7341389979366526,0.5781412548190427,0.7823340374326623,0.7389953998630732,0.567491407598879,0.7819096145568658,0.7257762240466825,0.5709232098430863,0.7820113890199037,0.7300701982852518,0.6059964330733391,0.794350110549113,0.7628832992223414,0.7058668317264958,0.8340801349341317,0.8462817925549071
122,146,5400,500000,0.6074617816937945,0.7883901102780146,0.770509134722126,0.5212965149109,0.7636602676544734,0.6826288298486762,0.5722201858939934,0.7782605384253943,0.7352553003030714,0.5788684260159214,0.7821335647122716,0.7401145432607453,0.5686372501197164,0.7829165290227216,0.7263063545605812,0.5719780836030985,0.7828856933110779,0.7306022941663648,0.606321421399142,0.7937945909157267,0.7638265973816798,0.7040256365098189,0.8331920636359877,0.8449740068784425
123,145,5500,500000,0.6074644135431979,0.7893682815552856,0.7695576674886353,0.5196446001788917,0.7622422335334944,0.6817315773359828,0.5710711724930264,0.7766310715167073,0.7353184715849233,0.5775898517636295,0.7805736924869496,0.7399555702721639,0.5678575093045883,0.7807269471427721,0.7273445746720765,0.5722720775042688,0.7822860587669694,0.7315381260996491,0.6049237925458185,0.7922613899618551,0.7635406700494943,0.7049529829851168,0.8335051965196365,0.8457691516845977
124,144,5600,500000,0.6081317783728353,0.7898775425945403,0.7699064039411502,0.5199453414853127,0.7627703442659326,0.6816538495419516,0.5723310384361098,0.7775489654782763,0.736070734894573,0.5786700630483184,0.7815110986787903,0.7404502175677459,0.5675301011622453,0.7805228839673655,0.7271152618581961,0.5716326848676025,0.7817153849842643,0.7312542337632377,0.6062704666468718,0.7935054963648136,0.764040664399052,0.7048172670508842,0.8333332053741718,0.8457808503315513
125,143,5700,500000,0.6082464713646922,0.7903458394464576,0.769595335366978,0.5202761355917512,0.762785252271114,0.6820741932839983,0.5715887364603074,0.7781513170997243,0.7345470269082063,0.5781040010144198,0.7820181383763128,0.7392462816971542,0.5681913575245319,0.7814287771699167,0.7271185476203448,0.5716258140950926,0.7814841716745695,0.7314617938712809,0.6058223042170571,0.7940576682665423,0.7629449704069855,0.7075906567095811,0.8353959658879908,0.8470122978837251
126,142,5800,500000,0.6071107402046622,0.7890261431499894,0.7694431236218922,0.5208878471901663,0.7644150613346683,0.681420178038743,0.5712238601740021,0.7779212583388223,0.7342952182510052,0.5775437149407712,0.7817566241716458,0.7387768738803334,0.568291889521104,0.7828236206369795,0.7259513823288671,0.5715942446144777,0.7828273854334504,0.73016638821084,0.6044326920403448,0.7923885491253795,0.7627983679313688,0.7096194212075231,0.8372630879599289,0.8475465255927838
127,141,5900,500000,0.6061517700115236,0.7890934113427651,0.7681622496125803,0.5198242194736052,0.7641636614948183,0.6802524716456047,0.5708629658206225,0.7783766873247204,0.7334019313742267,0.5773800049039002,0.7823129017017422,0.7380422892782958,0.5675674479848583,0.7819525728946911,0.7258335961269291,0.5707111055088392,0.7819316928333221,0.7298733517768962,0.6044281535315034,0.7930142548927299,0.7621907800550995,0.7076944737543445,0.8360267161311573,0.8464974385379811
128,140,6000,500000,0.6060427643779456,0.7883286768490068,0.7687691468999097,0.5196508389422517,0.7639823493542504,0.6801869694783946,0.5708147467471847,0.7788586870961727,0.7328861527825535,0.577267550248533,0.7829668943728747,0.737282194684491,0.5679418281507146,0.7826404709889357,0.7256739833975997,0.5708114165165626,0.7824408634678989,0.7295265919351888,0.6042080694827208,0.7934877110222976,0.7614586351996344,0.7070349879062907,0.8364410610781242,0.8452896692983526
129,139,6100,500000,0.6058497305839781,0.7895974585428901,0.7672893624835153,0.5188729849308049,0.7629383103655223,0.6800982174852563,0.5704211653070909,0.779558824523282,0.7317230558654974,0.5770310236725602,0.783882027213349,0.7361197267449401,0.5657916646063775,0.7808096296047398,0.7246217812308382,0.5685047674009093,0.7805213119144662,0.7283654638545081,0.6038457780580203,0.7941728167633904,0.7603455637262455,0.7074045003362572,0.8368789981200474,0.8452888672381076
130,138,6200,500000,0.6049363220443079,0.7888402702408402,0.7668679514290202,0.5186079845012426,0.7626086057133226,0.6800447577117902,0.5717505831418537,0.7801272858613916,0.732893969361096,0.5776217332081878,0.7835034547880305,0.7372293378903579,0.5649428438275556,0.7808309431292966,0.7235149282935212,0.5676287318382981,0.7805444845447567,0.727221501243918,0.6044300174584482,0.7937779956242281,0.7614597794224863,0.7063527356351499,0.8349359610417162,0.8459963022240194
131,137,6300,500000,0.6056433274281223,0.7892190781374908,0.7673957006429746,0.5182522290702258,0.7627666651259337,0.679437438426418,0.5726394340192614,0.7799405486014139,0.734209081764137,0.5782235094096799,0.7828041150686886,0.7386567064213025,0.5645017260237845,0.7809312543267172,0.7228571310165729,0.5673673761195671,0.7809025441093658,0.7265533713514284,0.6053671354304573,0.7932104102058221,0.7631860697256566,0.7060310311892829,0.835382016392094,0.8451594807349804
132,136,6400,500000,0.6073265976416155,0.7898940828848605,0.7688709294080671,0.5179818763843792,0.7629950588421177,0.6788797258666943,0.5721891296563463,0.7797603713069614,0.733801242934796,0.5791699878722637,0.7835471887253797,0.73916414506498,0.5638914673610915,0.779474963772089,0.7234247327614848,0.5666927231588469,0.7795699601707493,0.726929912787717,0.6065043322787447,0.794015668739567,0.7638442869037071,0.706472524503229,0.8349208046194374,0.8461551330311429
133,135,6500,500000,0.6065085759879749,0.7904681771175724,0.7672776634722945,0.5183474027357391,0.763248319748014,0.6791333689497949,0.5726345871974042,0.7795537079893177,0.7345672034251309,0.5797156364369763,0.7837423889941991,0.7396762566089392,0.5640371530754018,0.7800566324716119,0.7230720560483516,0.5668366012271632,0.7800570383857284,0.7266604534460589,0.6067388433067625,0.7939610770106192,0.7641921762603576,0.7058803860954579,0.8359439475363625,0.8444111452397984
134,134,6600,500000,0.6076208539499839,0.7910094842584824,0.7681587465662149,0.5184240017762346,0.7636304404775272,0.6788938396065567,0.571737889225785,0.7791833546268656,0.7337655326320185,0.5782169564768254,0.7828154333492077,0.7386376556258919,0.5635692271804212,0.7792771428607753,0.7231948637830222,0.5664373784339762,0.7794172394130464,0.7267447392625568,0.6052188427128204,0.7928335094722605,0.7633618350915523,0.7047670752859982,0.8347668257902598,0.8442681878485133
135,133,6700,500000,0.6080492078577394,0.7917502177558552,0.7679811059366681,0.5184250986234583,0.7631889359409121,0.679288016648601,0.5723137277843331,0.7794083676033456,0.7342925115676887,0.5786099562987806,0.7831233948894629,0.7388490243998532,0.5620929346000234,0.7778358876523692,0.7226369257614329,0.565402335972266,0.778425667310551,0.7263408180330468,0.6059152491150612,0.7932959484922704,0.7637947102423216,0.7058965652504029,0.8354174617925905,0.8449626654148823
136,132,6800,500000,0.6098020310775776,0.7922243984708808,0.769733969636119,0.5178043578563397,0.7631681008232855,0.6784931881950336,0.5714346164461406,0.7794761226784878,0.7331008607198113,0.5800695153570983,0.7835545197419508,0.740305238170451,0.5607044267329105,0.7761064588516944,0.7224581374603084,0.5641038933780579,0.7769345878170543,0.7260635608501035,0.6068196016178005,0.7936282758023208,0.7646143920519144,0.7081037536045259,0.837105303629476,0.8458956723059428
137,131,6900,500000,0.6100067655489172,0.7930955457368017,0.7691466290889436,0.5188591684744244,0.7640374977136756,0.6791017064307331,0.5716529109729219,0.7787385313802724,0.7340755438923738,0.5791804023449408,0.7814913233695804,0.7411219869309242,0.5618124495332529,0.7774457888396384,0.7226387454896054,0.5652740158406395,0.7782915931204394,0.7263010686961952,0.6067265803042342,0.7922949654539788,0.7657837128329908,0.7098280635508991,0.8383926862533956,0.8466534539118831
138,130,7000,500000,0.6083937644111581,0.790147555842989,0.7699748735691243,0.5187854142261658,0.7643124660971802,0.6787608958875775,0.5713014941314046,0.7783671197898975,0.7339743414208124,0.5788283411907217,0.7804516141513475,0.7416582023731628,0.5611518881955616,0.778507268686906,0.7208049439821496,0.5645786401830507,0.779216975233791,0.7245461253120908,0.6056824205738174,0.7906548958630719,0.7660515652820435,0.7092033789695761,0.8372721680775378,0.8470404320234116
139,129,7100,500000,0.6093877205305915,0.7913304189326743,0.7700799892825019,0.5184860948467375,0.7636289693290754,0.6789764606524545,0.5713846515468238,0.7778256963212304,0.7345921512354492,0.5784686869976795,0.7802057097135018,0.7414309839005129,0.5602723076216025,0.7781081843364995,0.7200442289388747,0.5638138525026988,0.7787944526030323,0.7239572015673903,0.6051876700175571,0.7904044249559405,0.7656683729361612,0.7105250867816866,0.8385272054269561,0.8473488781081417
140,128,7200,500000,0.6104759119458208,0.7922164863791318,0.7705922843590821,0.5165411827108792,0.7614287587420587,0.6783841256065067,0.5707696058476762,0.777449894471392,0.7341561300690086,0.5784250528203185,0.7802807970724711,0.741303713984128,0.5611501515031173,0.7770892010455102,0.7221180666880141,0.5643551270448317,0.7775960010190011,0.7257690707067324,0.6052035337078857,0.7906067398491788,0.7654925049378383,0.7111176770831792,0.8381239510934713,0.8484636146663135
141,127,7300,500000,0.6114472536624181,0.7920920057250099,0.7719396853434396,0.5164842902970859,0.7618766598235316,0.6779106350583252,0.5703057208589918,0.7781188246894511,0.7329288313858774,0.5793625797502088,0.780967775907094,0.7418520938040999,0.5615460268211706,0.7778996528092293,0.7218746335639298,0.564686609524322,0.7783884676749012,0.7254560325271505,0.6062104134060224,0.791305736827931,0.7660887381356652,0.7111041930153154,0.8380817169407851,0.8484902827984716
142,126,7400,500000,0.6122979446638944,0.7940000133251973,0.7711560886499842,0.5167537737430818,0.7625457766073404,0.6776691834058576,0.570186076495006,0.7777071535900502,0.7331629571142738,0.5790273865176724,0.7811068279070477,0.7412909039204777,0.5619754338090193,0.7785634523859021,0.7218107041717019,0.5650268578637117,0.7790985196492531,0.7252315896044629,0.6061864367864963,0.7916868060068464,0.7656897048013379,0.7123269017359036,0.8397430489070097,0.8482676964853143
143,125,7500,500000,0.6125800779842581,0.7943609281323283,0.771160887059908,0.516349667496059,0.7620059111045372,0.6776189790281333,0.570090960749134,0.7781921065643088,0.7325838387979362,0.5785568593079569,0.7805269977856438,0.7412387540076428,0.5617437292157945,0.7773753865462433,0.7226157901802548,0.5649525244438571,0.7779771990581572,0.7261813394117537,0.6057856693428582,0.791345046786938,0.7655139459108287,0.7115658613020246,0.8389678451479763,0.8481443781394499
144,124,7600,500000,0.6136009129685762,0.7952013354613606,0.7716296308941392,0.5168332072505574,0.7630973244118978,0.6772834744884858,0.5693486913366897,0.7776794790111465,0.7321122733759692,0.5773618546693676,0.7788815993582145,0.7412703742713965,0.5622281033257949,0.7778771559659031,0.7227723542384616,0.5655872116670698,0.7785883254349839,0.7264265250202485,0.6052598180384274,0.790047472546379,0.7661056317130314,0.711786867049932,0.8398200464369115,0.8475468882528067
145,123,7700,500000,0.6138629552832027,0.7955131943767624,0.7716565352057148,0.5173506006760866,0.7624037674810957,0.6785782320900122,0.5705142409151648,0.7777330739319593,0.7335604721435272,0.5774079468646551,0.7789983885459778,0.7412184098896574,0.5627791545715809,0.7786959530904805,0.7227200197176175,0.5660352302549155,0.779318907021242,0.726320412805649,0.60551363661707,0.7901403543371475,0.7663368074967369,0.711806064865634,0.8403326095481676,0.847052770269572
146,122,7800,500000,0.6134278637958888,0.7954564644393187,0.7711645969566245,0.5178256458423449,0.7620748500597844,0.6794944693447392,0.5707331066203092,0.7772487634166882,0.7342991503922603,0.5773857065182637,0.7787777518357778,0.7413998475909441,0.5632460203226062,0.7784008205045705,0.7235938163034079,0.5664807476153828,0.7790292087228669,0.7271623981135008,0.6058731696054908,0.7902779393409319,0.7666583355607405,0.7132008847362494,0.8422584181072417,0.8467720469199752
147,121,7900,500000,0.6137076295412273,0.7959832084646565,0.7710057486325446,0.5179750408672018,0.7620364688436331,0.67972474027813,0.5707677791419812,0.7770396825653955,0.7345413521965727,0.5777080783677994,0.7797244563104354,0.7409131183359904,0.5640094445827231,0.7790766085102653,0.7239460643815384,0.5673049832015705,0.7796532748376991,0.7276375300541985,0.6065284234396728,0.7912239279439263,0.7665698698164969,0.7130715900351091,0.842413293503452,0.8464628888625049
148,120,8000,500000,0.6143308938642447,0.7963719030910421,0.771412064488686,0.5179539973878045,0.7627036789426211,0.6791025291839068,0.570848551509119,0.7779724337067542,0.7337644970133894,0.5782993450988955,0.7791258722541069,0.7422412291685352,0.5641215465148818,0.7797674671849127,0.7234484256588085,0.5672965942930301,0.7802831951605267,0.7270393593140513,0.606998640100483,0.7906779613003962,0.7676938903193619,0.713525707111827,0.8431679842823647,0.846243833272585
149,119,8100,500000,0.6152524790724987,0.7963854279634069,0.7725561737686252,0.5178096551071634,0.7630263206280908,0.6786262034590425,0.5710562384118144,0.7783051129577065,0.7337177013288435,0.5781081833102256,0.7788049537047285,0.7423016257924396,0.5640672612278512,0.7801825526850229,0.7229939445410513,0.5672234894591487,0.7805784450499906,0.7266707056237275,0.6067250088306826,0.7903494596339589,0.7676667598554191,0.7145294299211482,0.8431514503110152,0.8474508697785886
150,118,8200,500000,0.614573987488656,0.79528347909881,0.7727734872413944,0.5175665652122203,0.7627898196460824,0.67851792444262,0.5703720173355099,0.7777029308273984,0.73340602783725,0.5791685808037229,0.7800204793124272,0.7425043266995357,0.5643432494647672,0.7801800832245553,0.7233499823941739,0.5673711643863764,0.7803947396977594,0.7270309953730782,0.6079441547929925,0.79195810293224,0.7676468648304343,0.7155821873119796,0.8439610049021175,0.8478853681100739
151,117,8300,500000,0.6141137721083595,0.7949992927135127,0.772470840838424,0.5177950417308724,0.7628203913175422,0.6787902468581597,0.5708132002810643,0.7779583067032985,0.7337323804664557,0.5800036841087004,0.7804785610225575,0.7431385217664384,0.5647687740708659,0.781090248688648,0.7230518816731376,0.5678341014876613,0.7813225184813276,0.726760189366322,0.6087258324065918,0.7922765660632413,0.7683249239988273,0.7159899833449433,0.8442715655945342,0.8480564933402024
152,116,8400,500000,0.6117138216226737,0.7923084802978773,0.7720652205977816,0.5177256139963078,0.763480072806207,0.6781128053458985,0.5700039736832162,0.777818387850541,0.7328239889756158,0.5787314346913872,0.780009849750114,0.741954008499753,0.5636767948107732,0.7799771258501863,0.7226837507527638,0.5669245196101429,0.780349587584067,0.7265006974186017,0.6076146056526436,0.791886220757132,0.7673003895328496,0.7157698819683328,0.8443987762620335,0.8476680711652469
153,115,8500,500000,0.6120025999732205,0.7927999492031829,0.7719508566925668,0.5181662574579365,0.7637729144598702,0.6784297369649155,0.571015635401952,0.7787146602413395,0.7332796781108277,0.5781028419188557,0.780348147987558,0.740826826346326,0.5645446573026145,0.7813639627687965,0.7225117668623038,0.5676398292707854,0.7815303880421317,0.7263183082270428,0.6063606985826944,0.7917709862097061,0.7658283886928076,0.7165063865670266,0.8452960468904833,0.8476395804792605
154,114,8600,500000,0.6114435257915724,0.7930136594400329,0.7710378232618694,0.5176573615985067,0.7638998814625821,0.6776507945090746,0.5700597047774282,0.7782393183829733,0.7324992342482759,0.5781750906931765,0.7810547039523014,0.7402491627890964,0.5649705299023321,0.7826392939006679,0.7218785643722584,0.5679481573403918,0.7827434368355277,0.7255866106479162,0.6067983458767824,0.7925079593560374,0.7656684563393461,0.7179649692476724,0.8464458535664966,0.8482113371133304
155,113,8700,500000,0.6120409485128935,0.793348497717778,0.7714654408164241,0.5173909063904214,0.7635313927097925,0.6776288589185413,0.5699714744625523,0.7783824463700829,0.7322511923548166,0.5784349412285231,0.7812974572387213,0.7403517519087297,0.5649617724256255,0.7821135907871357,0.7223525828991617,0.5678253368186053,0.7820853351894864,0.7260401279369731,0.6072211700829401,0.7928935815305747,0.7658293423321463,0.7179229242905539,0.8466906270623743,0.8479164659958682
156,112,8800,500000,0.6103558206099022,0.7920325191973635,0.7706196473200744,0.5164466319313041,0.7627399492203091,0.6770939852556932,0.5684855115117629,0.7770818733372457,0.7315644992082397,0.578090827928831,0.7812901556902658,0.7399182284820814,0.5632843956629632,0.7806510944987181,0.7215571714847423,0.5661467437422243,0.7806295982612048,0.7252437583756428,0.6069283552506438,0.7932767634704272,0.7650902978620647,0.7174022821794372,0.8467466468473744,0.8472454952735686
157,111,8900,500000,0.6095962882252789,0.7920041165695404,0.7696882825125498,0.5162339634715611,0.7626995646527164,0.6768510005727096,0.5681665633539598,0.7770042911274723,0.731227059929774,0.5780201141556226,0.7812031984010482,0.7399100712064455,0.5635034913206974,0.7806922000123809,0.7217998224034529,0.5662776545381821,0.7806190240684324,0.7254212837228263,0.6069457255070229,0.793095184262695,0.7652873672045721,0.717754122108984,0.8467922454193283,0.8476153696395212
158,110,9000,500000,0.6099809148808297,0.7921679765492949,0.7700146091968058,0.5166345314457514,0.7630734477366453,0.6770443041598981,0.5687615905825504,0.7777789907685212,0.7312637617281982,0.5783846463816753,0.7818299658336251,0.7397831646999785,0.5633910777258757,0.7807982984954743,0.7215577682629148,0.5661330083825785,0.7807686468899885,0.7250970061844038,0.6073855000676852,0.7936838689476602,0.7652738373944947,0.7179330487617434,0.8473102523872874,0.8473083463099553
159,109,9100,500000,0.6103444545724761,0.7930017558603747,0.7696634339860662,0.5161754275537558,0.7626665205574719,0.6768035748789089,0.5687864930461408,0.778266146069466,0.7308380249079631,0.579572475254621,0.7822775271133744,0.7408783394216364,0.5621705922216478,0.7797477757098511,0.720964662848663,0.564981423951437,0.7798946275203014,0.7244330246866972,0.6085642777407446,0.7939010898894165,0.7665492408198007,0.716440355992511,0.8457387450296971,0.8471178129214761
160,108,9200,500000,0.6120637072168078,0.7950262540682603,0.7698660315741679,0.5174710551475963,0.7627303815528126,0.67844557875628,0.5706355114571059,0.7789353009009861,0.7325839653140099,0.5801289567485598,0.7827664383329928,0.7411265076515328,0.5621362960690025,0.7791121636598884,0.7215088177142052,0.5648086501378149,0.7792045277645052,0.7248528852344065,0.6085777480726535,0.7936307440641495,0.7668273345311103,0.7163427498325784,0.8458022433876332,0.8469388151105635
161,107,9300,500000,0.6116063555971638,0.79526018465317,0.7690644739921166,0.5178184480773266,0.7632366663803315,0.678450696732238,0.5709444588598388,0.7796412504016595,0.7323168939120355,0.5793907771416891,0.7830027440156135,0.7399600851592109,0.5623712140116359,0.780129407543547,0.7208691385989628,0.5651066232205388,0.7802261405701345,0.724285683132327,0.6079610898140967,0.7943000326193328,0.7654048405477798,0.7163539363444696,0.846457771600232,0.8462961300363507
162,106,9400,500000,0.6113714621685928,0.7957498577721069,0.768296036998705,0.5178574930159432,0.7635780846510639,0.6781984756052698,0.570332289006741,0.7791274637589782,0.7320140997919853,0.5788528268358681,0.7817499041945593,0.7404578161506308,0.5614984240577976,0.779915653166736,0.7199476273849789,0.5642651928784036,0.7800755336691865,0.7233468664557509,0.6079593111455173,0.7936028838469785,0.7660749771957017,0.7165341639227919,0.8462488168894449,0.8467180687549498
163,105,9500,500000,0.6106479058594941,0.7949173658277561,0.768190420929627,0.5176113591990563,0.763166072733577,0.6782420991869167,0.5696346074978231,0.7782166841875292,0.731974293371172,0.5784117295597823,0.7812787031894589,0.7403398136906827,0.5619930308098255,0.780666032625592,0.7198891809339908,0.5647214573202048,0.7807854632003136,0.7232735289480196,0.6073822915603639,0.7931029181364336,0.7658303577895536,0.7166901545497456,0.8466469375305805,0.846504159856905
164,104,9600,500000,0.6103127031812627,0.794321264230371,0.7683449136573264,0.5176032654350559,0.7631821626799897,0.6782171947224772,0.5696110861556944,0.778222643536496,0.7319384637373143,0.5781052151082461,0.7810379987383109,0.7401755305658847,0.5621331651169773,0.7803634462008312,0.7203478941174148,0.5648127876500114,0.7804772519673212,0.723676168941898,0.6067160058219536,0.7926372928224416,0.7654396422120702,0.71557031746257,0.8462071678881059,0.8456207234079941
165,103,9700,500000,0.610335254973455,0.7936994171073685,0.7689753095672128,0.5168930387548039,0.7623030730585736,0.6780676308713857,0.5688145984094454,0.7773264536325577,0.7317576749785027,0.5788012446140688,0.7810662775459659,0.7410398595527717,0.5630423366242322,0.7809022401135364,0.7210151382615714,0.5655269410444684,0.7809490797812633,0.7241534124130954,0.6075279229903389,0.7927070873025678,0.7663964820317697,0.7160290635236125,0.8474203156851732,0.8449514960526694
166,102,9800,500000,0.6102531401894424,0.7932436255366823,0.769313639017982,0.5165540538529898,0.761627820017639,0.6782237206632323,0.5683723193014013,0.7762600677186225,0.7321931694513287,0.5785561416812723,0.7800602726597824,0.7416813315060404,0.5634081478759007,0.7811828847057214,0.7212243879205592,0.5659347465891211,0.7812365434294233,0.7244089531511368,0.6074152491708097,0.7917587634193668,0.7671721201386731,0.7167495847786456,0.8475198362318859,0.8457024297688994
167,101,9900,500000,0.6115791453774787,0.7939605826716136,0.7702890530403461,0.5172650218882717,0.7618016797187422,0.679002207082618,0.5690357047447183,0.7763866973624145,0.7329282001841081,0.5788695205550012,0.7802491724589936,0.7419034085363595,0.5642042002901914,0.7810559782067006,0.7223607731491929,0.5666931679212169,0.7811403564145656,0.7254690700175046,0.607591242236116,0.7919338375686555,0.7672247521352336,0.7172284691358802,0.8478550261299685,0.8459329095560914
168,100,10000,500000,0.6112902878560783,0.7940356920047171,0.7698524058946795,0.517769496020962,0.762164671731127,0.6793407189091262,0.5697701025821277,0.7767578297874522,0.7335234750553289,0.5791646137030703,0.780607051057128,0.7419413044229402,0.5641775154423123,0.7812117029928966,0.7221826212803705,0.5666250008056614,0.7812464702401662,0.7252832779282481,0.6080163976875815,0.7921957219649719,0.7675078024650906,0.7171299016451401,0.8483871698871953,0.8452861230097248
169,99,10100,500000,0.6098447002486556,0.7930612739911523,0.7689755133037289,0.517297209665771,0.7620300464858475,0.678840961785328,0.5695510346176674,0.7768281837963832,0.7331750398579182,0.5789845132317575,0.7808302487011866,0.7414985705213468,0.5636003136786867,0.7810532540353581,0.7215901230381054,0.5659960542134648,0.7809919303844672,0.7247143436358373,0.6078413801581217,0.7923168797513622,0.7671695450295961,0.7164143878942453,0.8480972640207456,0.8447313984928984
170,98,10200,500000,0.6092893561414736,0.792560745519016,0.7687604509638876,0.5175850771037915,0.7620894580519119,0.6791657746150515,0.5697749916325634,0.7768148957293195,0.7334758830771714,0.5795961021197858,0.7805239398417914,0.742573126248078,0.5637433003533932,0.7811119136777263,0.7217189886390393,0.5660649449429189,0.781035682782858,0.7247619506012957,0.6083790710313611,0.7920911294904976,0.768067017014435,0.7158401874509938,0.8472366856453842,0.844911698914101
171,97,10300,500000,0.609779961330357,0.7926294711087303,0.769312754012788,0.5169439210154374,0.7615031490455447,0.6788467279004247,0.5690960528387229,0.7762445587233431,0.7331401507982116,0.5791705055432929,0.779799990369886,0.7427167385172349,0.5644493578981286,0.781183921395592,0.7225562923642037,0.5666966469528525,0.7811747397546478,0.7254415921472848,0.6079507844447285,0.7912773817159345,0.7683156355693488,0.7162038716900004,0.8470712814106318,0.8455060245901652
172,96,10400,500000,0.6090126159189685,0.7919317248621316,0.7690216173938382,0.5169885736594635,0.7616249802002305,0.678796766255681,0.5691206499536265,0.7763757203233266,0.7330479754269139,0.5792483793639256,0.7800262983460285,0.7426010899788463,0.5639056721157375,0.7806375711521097,0.7223655290937293,0.5662401737247227,0.7807259437517714,0.7252739303162653,0.607806708566193,0.7913289739861993,0.7680834754532735,0.7164346066079486,0.8467464778437297,0.8461028482012409
173,95,10500,500000,0.6094123934214918,0.7915950628254793,0.7698537068261719,0.5171569218120615,0.7608697894187145,0.6796917541004702,0.5694893046774162,0.7756683853577753,0.7341917183007795,0.5791856012908467,0.7792704469641389,0.7432408139526177,0.5648953646650627,0.7807349092450923,0.7235431104409961,0.5671455719264568,0.7808281794548267,0.7263385042307734,0.6072186041895998,0.7906629255344619,0.7679866913946171,0.7173594965807694,0.8470657907150042,0.8468757733389866
174,94,10600,500000,0.6092246756164585,0.7912379201560699,0.7699639515460663,0.5172936609710561,0.7610277914840021,0.6797303157120385,0.5694781583861448,0.7760029789793742,0.733860788956174,0.5791744272609967,0.7790010886095446,0.7434834632834433,0.5654145152353037,0.7813520040625371,0.7236360978093166,0.5674796130324733,0.7813445550850509,0.7262860019171722,0.6072699545522957,0.7908154201674925,0.7679035323105835,0.7177792458221118,0.8478088462803502,0.8466286344749454
175,93,10700,500000,0.6090660170879101,0.7912977589029708,0.7697052218779176,0.5178123729320968,0.7611575636867846,0.6802959040753566,0.5696765286948481,0.7757985021844837,0.7343099104867566,0.579317336678412,0.7789594901361685,0.7437066291818879,0.5659290221781117,0.7819936742553495,0.7237002559093786,0.5676573661106026,0.781519191499033,0.7263511533501541,0.6064546515208018,0.790619636514888,0.7670624703860133,0.7181969755589386,0.8480653427074347,0.846865140445554
176,92,10800,500000,0.608928589105548,0.791312639551109,0.7695170766525066,0.518212827654599,0.7612138512293725,0.6807716738439231,0.5701650847808517,0.775690812769288,0.7350416885115728,0.579027671343326,0.779139336739035,0.7431631853767712,0.5658708084204928,0.7818169500767679,0.7237893836465542,0.5676932138700548,0.7813782590511149,0.7265280384937335,0.6069752969295811,0.7906580662160789,0.7676836838387491,0.7190340881342119,0.8483702276099803,0.8475475266970025
177,91,10900,500000,0.6086363570197485,0.791007646695209,0.7694443404720563,0.5182822798635383,0.7612655283551427,0.6808166934648736,0.5704460180856971,0.7759741053770769,0.7351353790452769,0.5798832840113906,0.7794921771605641,0.7439244433776313,0.5655881787857132,0.7812993652470457,0.7239071269523879,0.5674351096870728,0.7809641105738837,0.7265828250034417,0.6070151660167753,0.7907646443361884,0.7676306349360591,0.7188565444639681,0.8478441795894651,0.8478639846440248
178,90,11000,500000,0.6088572325485543,0.7917545410650081,0.7689974619274881,0.5187429793650578,0.7619148591043885,0.680841137518734,0.5710220191455226,0.776482788994481,0.7353955905255504,0.5800980642383082,0.7799209916917789,0.7437908075534402,0.5652536163914278,0.7812524705735789,0.723522340961598,0.5674019863110558,0.7813194117387322,0.7262100208778521,0.6074200783554609,0.7912890684531054,0.7676336026515683,0.7190720957113644,0.8472923991962673,0.8486705373416176
179,89,11100,500000,0.6095181529474752,0.7930350189113482,0.7685892027620688,0.5187382262854046,0.762178144332594,0.6805997129970722,0.5706457983409692,0.7765942898773067,0.7348055552032514,0.5799108124813742,0.7798674516030623,0.7436017637219431,0.5650929218986799,0.7810940287003659,0.7234633746194649,0.5671771805151257,0.7811244520564739,0.7261034768811971,0.6073419542158341,0.7915247270410567,0.7673063562856086,0.7187910070199693,0.8464709064721423,0.8491620934920167
180,88,11200,500000,0.6090984383716089,0.7925711548774816,0.768509470251621,0.5192525595540048,0.7628112762149083,0.6807090767333056,0.5712655589286848,0.7774071103845159,0.7348344918611938,0.5806266251374913,0.7808555591678673,0.7435775007560251,0.565311736290262,0.7807837931163644,0.7240310842440996,0.5671873398626945,0.7807397753814315,0.7264742462821168,0.6081411424544718,0.7922431827818649,0.7676192811392314,0.7185873332115799,0.8463281908076512,0.8490646312110103
181,87,11300,500000,0.6089935357868593,0.7916962615593912,0.769226236571251,0.5190171728609726,0.7618338542739037,0.6812734429551477,0.5708772728821921,0.7764651440744788,0.735225885203977,0.5804844271603903,0.7801096322115424,0.7441062168592482,0.5659604915405688,0.7806216275311612,0.7250125689324135,0.567743874305722,0.7804826846452224,0.7274266110897729,0.60778470780788,0.7914074144265318,0.7679795472326877,0.7190461143463903,0.8465858442364043,0.8493481425914332
182,86,11400,500000,0.6090417386828452,0.7917622648951984,0.7692229924135888,0.5186708430795047,0.7610512200612654,0.6815189692984807,0.5703036356078184,0.7755355834336741,0.7353674644853898,0.5797128915512467,0.7792012076858738,0.743983563979474,0.5666963056835287,0.7816375402929304,0.7250116281149326,0.5684612815791569,0.781381747180398,0.7275077561389669,0.6068304941643324,0.7904753148410326,0.7676779815526159,0.7194527706864574,0.847319114887732,0.8490930489415235
183,85,11500,500000,0.6095227444421595,0.7921873886077057,0.7694173792812012,0.5181889262279479,0.7605160878880508,0.6813648448476031,0.5698603491088677,0.7752043085921849,0.7351098836689471,0.5800672254864571,0.7789643944066189,0.744664620939866,0.5667711406359736,0.7812566107483215,0.7254609213393989,0.568541208362596,0.7810983687373853,0.7278740183283451,0.6066134684014842,0.7901009425419829,0.7677670481569525,0.7193130148940318,0.8471766000315495,0.8490709196491546
184,84,11600,500000,0.6084406625641477,0.7918039521050194,0.7684233716522905,0.5184563263358121,0.7606262623497264,0.6816177037250817,0.570366755101798,0.7754611162540707,0.7355194775683945,0.5804867714190312,0.7792621729216644,0.744918451825564,0.5660475205577031,0.7808867537034649,0.7248778620883801,0.5677437838512663,0.7806648199322351,0.7272567808301504,0.6068848963415912,0.7902631741319651,0.767952900004737,0.7200739607337636,0.8472786431948647,0.8498667664023187
185,83,11700,500000,0.6071243274238602,0.7908669250957054,0.7676693867939794,0.5183230928466808,0.7605286127237164,0.6815300360500393,0.5702254564903508,0.7755277086172773,0.735274123869837,0.5806091129093981,0.7791387969009349,0.7451934305143076,0.565274605271124,0.780532101263784,0.7242169852538675,0.5669793614530012,0.7803776299962756,0.7265448670737873,0.606954022399931,0.7903388644088908,0.7679668174408749,0.7198828978613674,0.8468211906795556,0.8501002405049372
186,82,11800,500000,0.6077724530453584,0.7912529131535786,0.768114016317552,0.5184098734659089,0.7608459722903336,0.6813598183419012,0.570208431171493,0.7759427632243969,0.7348588816036074,0.5807946017113605,0.7793721610088028,0.7452082981249836,0.5654533442827047,0.780494089403958,0.7244812638037091,0.5670076886711317,0.7801086061273067,0.726831731143088,0.6067423391813217,0.7905307255260466,0.7675126590147071,0.7206415874883392,0.8474725538880333,0.8503420956610108
187,81,11900,500000,0.606920230687478,0.7908852772934614,0.7673935121974431,0.5181961652091464,0.7608700866284525,0.6810573504149225,0.5704266374088475,0.7762646139289517,0.7348352960747689,0.5809127231411745,0.7796269920581492,0.7451162274507891,0.5648130162471707,0.7804777082836635,0.7236760387292064,0.5666085292605088,0.7803507006021599,0.7260947274389368,0.6074739807149985,0.7907736939761069,0.768202060011057,0.7196199957961786,0.8466828415109992,0.8499286397630749
188,80,12000,500000,0.6067851837401375,0.7901602347255181,0.7679267534273215,0.5178273236993656,0.7604729169645553,0.6809280280043173,0.5698939112363351,0.7756885575797722,0.7346942347769866,0.5806136425893981,0.7790815628770752,0.7452539891269487,0.5647347023624116,0.7797707826791593,0.7242316779580783,0.5664168215315727,0.7796413059692604,0.7265095078914473,0.607436742631329,0.7903825597874674,0.7685351038042485,0.7198159797988511,0.8468737688932443,0.8499684442222819
189,79,12100,500000,0.6064181902826752,0.7895446893667984,0.7680606284224548,0.5178888221223493,0.760096192285673,0.6813464234901825,0.5698758859897823,0.7752218256423075,0.7351133148471583,0.5795820710554372,0.7784402823234252,0.744542753267531,0.5646623083954577,0.7793330606402818,0.7245455594191582,0.5663408667715403,0.7791502262969884,0.7268699252814801,0.6071985588665751,0.7899221529107067,0.7686815170699655,0.7211287819552418,0.8480058760868107,0.8503818219785773
190,78,12200,500000,0.6067635093334136,0.7899393093590411,0.7681140843918036,0.5181826077546505,0.7599938894443447,0.6818247027400577,0.5700097178252218,0.7751600997523748,0.7353445023902954,0.5794429863350397,0.7782648287165945,0.7445318931996143,0.5648720111067745,0.7797109599023033,0.724463346234805,0.5665307262683532,0.7794321587719063,0.7268505923093985,0.6076310712326186,0.7898364256908735,0.7693125455705856,0.7202295628427389,0.8474088304821885,0.8499198225641775
191,77,12300,500000,0.6069105316972654,0.7899703577801919,0.7682700062350155,0.51807515789163,0.760127108649145,0.6815638489887881,0.569865657324142,0.7751923742273543,0.7351280485597339,0.5795941209466912,0.7781293835227795,0.7448557183674631,0.5652709903316839,0.7797995555625701,0.7248926808170352,0.5667879292932457,0.7794023752330255,0.7272083679803872,0.6077127388441516,0.7896237155528016,0.7696232102384394,0.7195130243073928,0.8465426921581377,0.849942986895438
192,76,12400,500000,0.6069778549236521,0.7904520402781872,0.76788701147515,0.5183085371179459,0.7604407313329719,0.6815896568420343,0.5697520889276322,0.7752515186064495,0.734925472899154,0.579694406194638,0.778203357709023,0.7449137817924846,0.5653882989697724,0.7802416294874743,0.724632315941877,0.5668728396586867,0.7798334201960527,0.7269152936740939,0.6073124608905877,0.7896485974970592,0.7690920528645014,0.7187982824226186,0.8461866136840812,0.8494559838203465
193,75,12500,500000,0.6065280196103948,0.7900706807743204,0.7676883022870283,0.518109352992855,0.7603022858264139,0.6814517891784235,0.5696432877967207,0.7753875888410674,0.7346561848483256,0.5803739575050163,0.778271172157778,0.745722028860344,0.5649444970418068,0.7796290489950016,0.7246324361182556,0.5664700419825448,0.7792835742346087,0.7269113076570571,0.6074232721517746,0.7898056570342673,0.7690794143367604,0.7188555221717371,0.8461645223575333,0.8495458072017775
194,74,12600,500000,0.6065216839938118,0.7898813355544085,0.7678643065646072,0.5177652735927207,0.7601865903403936,0.6811028768093339,0.5691204780926553,0.775504951061828,0.7338708506159899,0.5806554429617126,0.7781378081345299,0.7462115796092057,0.564765044834746,0.7795163432977529,0.7245069967943212,0.566228829582752,0.7791114375547981,0.7267623118970408,0.6072858079438554,0.7898092742825576,0.7689018446833232,0.7194826793347766,0.846518940635549,0.8499309877161212
195,73,12700,500000,0.6074668945989806,0.7905509257189003,0.7684095670959727,0.517630509715113,0.7605489960877905,0.680601134677407,0.5688844451249099,0.7757609700784286,0.7333243963890014,0.5812695099368254,0.7783250072105393,0.7468210638895613,0.5654247642435729,0.7801583338077083,0.724756424101646,0.5669043175466218,0.7797032740779429,0.7270770001793674,0.6071708957979558,0.7899697525007994,0.7686001823181723,0.7197886651280694,0.8464211652051188,0.8503906739544235
196,72,12800,500000,0.6079790741641742,0.7907710221968987,0.7688433909415435,0.5173620468133047,0.7598836960362128,0.6808437258386044,0.5683042902682263,0.7747416152818645,0.7335404205200302,0.5805456748420474,0.7773444577517499,0.7468319469609553,0.5657252304477007,0.7799640919199341,0.7253221479146944,0.56729321263292,0.7796514845213636,0.7276241037124266,0.6061772300359571,0.7887779757078698,0.7685017187402551,0.7205162526312067,0.8467217573464065,0.8509480787281019
197,71,12900,500000,0.6080821713324259,0.7907694638391207,0.7689752818479321,0.5171873614565711,0.759981573601578,0.6805261856621113,0.5680331078867908,0.7745286627148149,0.7333919778975867,0.5804433931392617,0.7771611459440917,0.746876495522871,0.5662224299660525,0.7802389964608835,0.7257038324595451,0.567613794585556,0.7797999170291966,0.7278967106690574,0.6060519203216325,0.7885772752664065,0.7685384036927627,0.7211776826154835,0.8466958678752564,0.851755287793296
198,70,13000,500000,0.6089517772158045,0.7912062465764648,0.7696498603881453,0.5175079698504172,0.7602974835040027,0.6806651094849938,0.5684830711656169,0.775048821547233,0.7334803374460358,0.5806664409847033,0.7777021904627361,0.7466436999993586,0.5670055277761727,0.7806748916583834,0.726301734351525,0.5684153972898836,0.7802498533070412,0.7285043308636198,0.6062400331135649,0.7891752361270566,0.768194445746598,0.7210297260638212,0.8470541420498339,0.8512203533046435
199,69,13100,500000,0.6094319056479727,0.7918530480543151,0.76962753019064,0.5177137918423893,0.7605307581669724,0.6807269611161824,0.5688118192412515,0.7752648904000855,0.733699960213223,0.5812750928663843,0.7778355749761457,0.7472981585911785,0.5670843637242928,0.7810813266198863,0.7260247357062536,0.5685803851827776,0.780639302563569,0.7283522406770918,0.607008473917768,0.7892193441333981,0.7691251848170211,0.7197923833315937,0.8466873878976336,0.8501276783145116
200,68,13200,500000,0.6091443204259143,0.7918845088286046,0.7692337880519864,0.5172392207905244,0.7604840376252857,0.6801447436104955,0.568440428717315,0.7753407627421539,0.733149159740947,0.5816145789067977,0.7778353731718093,0.7477348022051575,0.5668120514942008,0.7812065461188501,0.7255597822499146,0.5683561974717458,0.7808089712440316,0.7279068484141604,0.6077198119350651,0.7893318864788496,0.7699167135462596,0.7194252759123023,0.8461635985448454,0.8502200722762171
201,67,13300,500000,0.6090031478364497,0.791931332684325,0.769010042540149,0.5175520221482027,0.7607239263608048,0.6803414539938268,0.5687522115569867,0.7754026975318931,0.7334926914328841,0.5812615684092832,0.7779725820789979,0.7471491692624459,0.5667635703753907,0.7811680125909323,0.7255335103847667,0.5683311310197379,0.7808362644479437,0.7278493032358732,0.6077994974546728,0.7892665766437214,0.7700813837059723,0.7201024136867982,0.8461953449841224,0.8509883893302554
202,66,13400,500000,0.6074267756116544,0.7898122395098909,0.769077440466846,0.5171827915416354,0.7598986040663831,0.6805944750708549,0.5684333872689479,0.7746513608466523,0.733792536874499,0.5812634149332305,0.7772586799007267,0.7478377919272267,0.5653908763785764,0.7794189069393265,0.7254005148512378,0.5669367425596133,0.7789767526042591,0.7277967418979348,0.6069181194239812,0.7886541431033182,0.7695618221642584,0.7203738791481882,0.8467338216141821,0.8507678100951419
203,65,13500,500000,0.6075947979018126,0.7905397095380462,0.7685822616764718,0.5171308084612292,0.760302122548632,0.6801648885679012,0.5687018462570577,0.7751606777953018,0.7336567276278116,0.5813903529007451,0.7776909590098611,0.7475853308632499,0.5655139052086031,0.7801849826428174,0.724845924735654,0.5670844219519154,0.7797664352270526,0.7272490791255868,0.6069355711079588,0.789189580862256,0.7690618145830443,0.7211222135719337,0.8474156584797519,0.8509663544164546
204,64,13600,500000,0.6072951584834538,0.7900465259793072,0.7686827781828129,0.5175928322707384,0.7605532589498482,0.6805477804216064,0.5689033298509554,0.775410584493438,0.7336801189302953,0.5814674079924094,0.7779153940451355,0.7474686996085745,0.5653328848650033,0.7797068373337978,0.7250582626646642,0.5668878196925451,0.7792724480470706,0.7274577987624468,0.6073784572885734,0.7894375537540294,0.7693812568204966,0.7214643732064645,0.8480300819576388,0.8507532793423987
205,63,13700,500000,0.6076536440260694,0.7895366870506454,0.7696331962685491,0.5172972260705435,0.7602602154671416,0.680421276224076,0.5687667025895197,0.7752883044692551,0.7336196087452713,0.5815521573676719,0.7780137047166618,0.7474831790777546,0.5653618274200836,0.7790593816999999,0.7256979900381881,0.5669501987499522,0.7787040118070175,0.7280689326799781,0.6073266914160756,0.7894681495649245,0.769285868911587,0.7218541881728283,0.8485431731505225,0.8506982449610482
206,62,13800,500000,0.6075073924467558,0.7896558020530652,0.769331892284293,0.5172655292662519,0.760783797707597,0.6799113372614962,0.5687673117754187,0.7756852677265254,0.7332449582837026,0.581651123364823,0.7782745923578939,0.7473597738847263,0.5651378464119006,0.7791183763500881,0.7253555602928844,0.5667261153684466,0.7787947589503952,0.7276963652557707,0.6070089774400481,0.7898124395844732,0.7685482616093012,0.7217056984077423,0.8485598583692521,0.8505065273706255
207,61,13900,500000,0.6074983250289104,0.7892392217615876,0.7697264761791359,0.5177609229034246,0.7608323485273314,0.6805190708644336,0.5694700056018572,0.7758649734708775,0.7339808150563877,0.5817748888083835,0.7785230201477582,0.7472802650048378,0.56506320562453,0.7786616989154787,0.7256851164139074,0.566755001092924,0.7783367097705308,0.7281617248401592,0.6069012116573222,0.7898964647565345,0.7683300770872346,0.7221576512774759,0.8488547346897076,0.8507435038828582
208,60,14000,500000,0.6072980737550728,0.7895732734788757,0.7691472016008157,0.518104631442017,0.7608528621032618,0.6809524643303514,0.5700980336778912,0.7759532091118666,0.7347067155381816,0.581729382838162,0.7785555036669238,0.7471906371456766,0.5650009259978087,0.779077853829374,0.7252175417651515,0.5667445827472605,0.7787070130374039,0.7278020786491078,0.60705220305334,0.7899403576220482,0.7684785277723306,0.7222583523348312,0.8485718904857584,0.8511457431395469
209,59,14100,500000,0.6074143867274645,0.7890820511950984,0.769773416855078,0.5181007325615383,0.7608731344081668,0.6809291971710038,0.5701695185559021,0.776024223045152,0.734731599380407,0.581607764292754,0.77862353280649,0.7469691574776741,0.565058266409372,0.7787266763858387,0.7256182220851523,0.5667550879922164,0.7783547442746664,0.7281449649547193,0.6079629472840097,0.7901000884979379,0.7694758627857012,0.7217984725787712,0.8484558917790811,0.8507200899569112
210,58,14200,500000,0.6074963419503534,0.7888043514196457,0.7701483147969654,0.5183452173363421,0.760612223664279,0.6814842060244494,0.5704222143407164,0.7756589602979248,0.7354033712465868,0.5810197143239552,0.7780923915444662,0.7467232948656217,0.5653887869543835,0.7785275826013416,0.726228331005583,0.5670581013495054,0.7780781582403684,0.7287932392703492,0.6077770150433809,0.7896529854956414,0.7696760807684372,0.7219912503776519,0.8482813203159658,0.8511224202234304
211,57,14300,500000,0.6084052366200048,0.789436815971119,0.7706826237532134,0.5186810695018578,0.7611362578923503,0.6814562624281346,0.5708027708520899,0.7762628158886248,0.7353215420973951,0.5812449850675161,0.7787206460975555,0.746410138193125,0.5665261959800065,0.7791520449344921,0.7271060888091974,0.5679697651705438,0.7787045352403099,0.7293777542919627,0.6083809066990917,0.7903709545672601,0.769740971860725,0.7219571742158358,0.8481050682992524,0.8512591201271945
212,56,14400,500000,0.607687107388585,0.788993004669214,0.7702059508669008,0.5180107280271018,0.7612394301455315,0.6804833111811747,0.5702395080369816,0.7764806947881603,0.7343898075824726,0.5810688993328288,0.7787706782669042,0.7461360777295238,0.5657415223477947,0.778514649818029,0.7266934828779804,0.5671030014284502,0.7780547937638851,0.7288728325739845,0.6090482192763877,0.7905810033610738,0.7703805387266855,0.7228805372948482,0.8482744595617845,0.8521776521107162
213,55,14500,500000,0.6069524035892875,0.7883654001150737,0.7698871659013622,0.5173077821405686,0.7609454425300302,0.6798224330256809,0.5692937377810308,0.7759417334088522,0.7336810397863517,0.5808213399093337,0.7783333168811033,0.7462372833232563,0.5648725123576487,0.7779929424166062,0.7260638002743809,0.5662721110313852,0.7775200925618666,0.728305437311033,0.608709139282503,0.7901444986689341,0.7703769883963321,0.7221998190322085,0.847911792839209,0.851739326108371
214,54,14600,500000,0.6062682050736505,0.7876474884123505,0.7697202289004901,0.5170238991087474,0.7603788344518407,0.6799556690468264,0.569081118604105,0.7752870562420049,0.7340263377574913,0.5805323774959413,0.7778213528469172,0.7463569563513843,0.5643733368408101,0.7772670026856439,0.7260996991905805,0.5657343102907617,0.7767548744353978,0.7283305569237383,0.6086389519995125,0.7895037680307201,0.770913295977873,0.7225574101192669,0.8482468163191917,0.8518244881303173
215,53,14700,500000,0.606407854454845,0.7880117729203586,0.7695416176429795,0.5166661201212787,0.7606938079360757,0.6792037936040308,0.5689258825754346,0.7757515270941809,0.7333867388009196,0.5805362975232028,0.7781181416344949,0.7460773197033335,0.5641165115164755,0.7772893351156855,0.7257484260124537,0.5656066713929968,0.7768932984373292,0.7280364916658157,0.6087644031838653,0.7898701258433193,0.7707145558061294,0.722467486899521,0.8484660228276194,0.8514984306523053
216,52,14800,500000,0.6064193271919106,0.7877373889240148,0.7698242278689222,0.516650724558457,0.760459666455762,0.6793926717591562,0.5688378857301989,0.775644794226721,0.7333742068072562,0.5804754632481275,0.7779204361710819,0.7461887312090978,0.5642440512134329,0.777081557086267,0.7261066049863719,0.5656629945947992,0.7766513275675164,0.7283358368374443,0.6086002446566113,0.7896950931852195,0.770677505670998,0.7230868114218383,0.8492898491465537,0.8514016883028379
217,51,14900,500000,0.6061679458772827,0.7873110428671241,0.7699218134548467,0.5163493885366296,0.7603286746713042,0.6791133962688587,0.5684699566935741,0.7755296997972267,0.7330086221613545,0.5805808560786911,0.777746103367553,0.7464915009729286,0.5639290304881661,0.7766165125723138,0.7261357714637268,0.5652869032977542,0.7762027252515724,0.728272247581379,0.608284775376257,0.7896042870781315,0.7703666068318435,0.7227490169029547,0.8484343391832301,0.8518620516924503
218,50,15000,500000,0.6061364122950083,0.7875768534671791,0.7696219227705731,0.5162245466382167,0.7604488635180154,0.6788418937863099,0.5681449531108343,0.7755771818567675,0.7325446988405063,0.5802798461222233,0.7777820590381944,0.7460699811458721,0.5638654447343241,0.7768499090149117,0.7258357607962347,0.5652183180942516,0.7764384806726882,0.7279627841275457,0.6081008864399889,0.7895778342360557,0.7701595207879005,0.7224317615348594,0.8478990878886585,0.8520256382558171
219,49,15100,500000,0.6059501848562924,0.7874614689108803,0.7694982024890283,0.5160885255874044,0.760538438083113,0.6785830929047734,0.568139031701529,0.7755911298233785,0.7325238903014639,0.5800598936531763,0.7779759916639232,0.7456012780195865,0.5635872742113945,0.7766975689373755,0.7256199797077467,0.5649803818556491,0.7763143387672967,0.7277726993330782,0.6081197047862774,0.7896300881206958,0.7701323872214525,0.722378260250695,0.8477722240496712,0.8520900305037247
220,48,15200,500000,0.6062612550908066,0.787594701228405,0.7697629937647192,0.5163126173634278,0.760510491220813,0.6789026888171057,0.5681936253459857,0.7754955978793517,0.7326845270298785,0.5800979006229685,0.777859918888748,0.7457613980827004,0.5638853577679778,0.7766693877945826,0.7260301057689131,0.565312108338287,0.7763013828698587,0.7282121619420812,0.6082627634070099,0.7894886167108045,0.7704515942752611,0.7219786642473978,0.8473828863411642,0.852009966078926
221,47,15300,500000,0.6065250991425256,0.7880453198328455,0.7696576375470099,0.51657687430571,0.7607966819547928,0.678994646741119,0.5684354292016119,0.7757935622200482,0.7327148056951513,0.5804628757345681,0.7781322710271369,0.7459694159302189,0.5640008070385528,0.777022830562952,0.7258484369499606,0.5654739333232034,0.7767097804652693,0.7280376114028974,0.608497855226236,0.7896207775069475,0.7706203693720335,0.721974049254353,0.8469773870653121,0.8524124259750517
222,46,15400,500000,0.6069460104831452,0.7880376310939552,0.7701992728958663,0.5167884788496336,0.760561431997244,0.6794828887030735,0.5684827375255187,0.7756233814977153,0.7329365657180016,0.5804517903506542,0.7780831054159538,0.7460023052940492,0.5645221255253103,0.7771454627761256,0.7264047112991172,0.5660571097288185,0.7768060005723969,0.7286981682836048,0.6086740036044099,0.7895152687465524,0.7709464625943852,0.7215691213855518,0.846684878804055,0.8522286619843388
223,45,15500,500000,0.606994107504933,0.7879484938733086,0.7703474430430595,0.5171960020345084,0.7608775327317046,0.6797361990406918,0.5687632699268772,0.7758654983837794,0.733069418748068,0.5808492408732311,0.7784535816715538,0.7461578372161742,0.5647430574679013,0.7771324629604569,0.7267011537731083,0.5661337792542436,0.7767353603036459,0.7288631472023204,0.6091710668320569,0.7897455816255464,0.7713510287429401,0.7219822803459045,0.8471197010046855,0.852278939433981
224,44,15600,500000,0.6064013466365361,0.7872648692053189,0.7702634403700116,0.5172932275800777,0.7606706131067462,0.6800489182398387,0.5689431678215734,0.7757086515013684,0.7334495583108366,0.5811044741078334,0.7784246910786619,0.7465134145508641,0.5641158470026028,0.7764646905349983,0.7265183515478555,0.5655697355861882,0.7760933547634947,0.7287393096653159,0.6093326174916889,0.789619528822014,0.7716787582504647,0.721491773231713,0.8464855300763751,0.8523379875927892
225,43,15700,500000,0.607273507395892,0.7878463059044045,0.7708019988730864,0.5175589127863311,0.761009264787845,0.680095416355564,0.5691699160382933,0.7759813945684536,0.7334839727115179,0.5814813318609713,0.7786257224343586,0.7468046779176276,0.5649309306019905,0.7771203367325361,0.7269542487811955,0.5663217134849086,0.7767158237753191,0.7291234401949416,0.609500845783182,0.7898277196579875,0.7716883449559216,0.721067222826405,0.8457273550075342,0.8526000945304429
226,42,15800,500000,0.6075636608551689,0.7886043787524953,0.77042897202306,0.5174616641233224,0.7612009581208368,0.6797963909566941,0.5691757738026333,0.7760989031167083,0.7333804641610757,0.5815295287751192,0.7788484536519514,0.7466529926950214,0.565329805754705,0.7778370139525645,0.7267972539414035,0.5666489404234786,0.7774111036006246,0.7288922653651474,0.6094738064133622,0.7899370007960465,0.7715473585857793,0.7203470911750779,0.8451903268911962,0.8522897958672571
227,41,15900,500000,0.6065927996108555,0.7879488662332161,0.7698377719745547,0.517426042764191,0.7609128365380572,0.6800069836097604,0.5691971662688224,0.7760401029161488,0.7334635982469636,0.5810063379497066,0.7787734816619146,0.7460530585990552,0.5645849367449975,0.7771450336363599,0.7264859354543299,0.5659680098194779,0.776793017619304,0.7285956451488746,0.6097167145583696,0.7899560155582984,0.7718362827168986,0.7201258969490015,0.8449808201178638,0.8522393405906579
228,40,16000,500000,0.6072105924951705,0.7884529826111296,0.7701291083765877,0.5177209342640227,0.7613507631340043,0.6800031724311798,0.5693951912102017,0.7765181180675093,0.7332671034479318,0.5813695276667937,0.7793008435732549,0.7460142414335068,0.5652766946476199,0.7779133926375431,0.7266576202410259,0.5666440284313631,0.7775485452576318,0.7287571070480391,0.6097893876309483,0.7904024037112557,0.7714923243752081,0.7203148752938024,0.8451978933018374,0.8522440495915474
229,39,16100,500000,0.6074741885579787,0.7885145842945797,0.7704032375018617,0.5178250696004522,0.7615212607878051,0.6799876723924352,0.5693494999947486,0.7768154648928114,0.7329276072964254,0.581614727180225,0.7795501914596901,0.7460901601360197,0.5655618188520875,0.7781085632721358,0.7268417873127658,0.5669344356457691,0.777756638969514,0.7289355143235126,0.6099678564612417,0.7907335924255839,0.7713948949483209,0.7207998459019207,0.8453902389340407,0.8526238093436979
230,38,16200,500000,0.607529088912236,0.7886417083017678,0.770348667229973,0.5178292586029732,0.7611283098627611,0.680344236172667,0.5693404039858406,0.7762116256776723,0.7334860560594895,0.5814803838830157,0.7788542265418301,0.7465843595210766,0.5655307775461498,0.7782522758572955,0.7266676823054334,0.5669164542333608,0.7778168108758146,0.7288560060755414,0.6099661494978209,0.790056999609754,0.7720533452638376,0.7216759854655097,0.8457441966216739,0.8533029116229769
231,37,16300,500000,0.6078864513235588,0.7891462539132003,0.7703089868439286,0.5180000699751636,0.7614038440006972,0.6803223730174512,0.5694178928731463,0.7764345681804444,0.7333752465549843,0.581467026061838,0.779100920858958,0.7463308160652297,0.5660400893179703,0.7789792619491717,0.7266433356667515,0.5673744061349457,0.7784588910261697,0.7288431189822098,0.6100219630555447,0.790219517884819,0.7719651935305151,0.7207158058768294,0.8445768773065019,0.8533454150145735
232,36,16400,500000,0.6081738784024655,0.7894718070951017,0.7703554109680872,0.5180808350585875,0.7615942270740337,0.6802583536498175,0.5695279031359708,0.7765961373066529,0.7333643264196181,0.5814176604100677,0.7792217117249576,0.7461517712628767,0.5661913424258483,0.7793416951703357,0.726499487881371,0.5674868699032763,0.7787704189842249,0.7286959751802946,0.6101228605543385,0.7902926963804232,0.7720213831517476,0.7212153578174382,0.8453843147922699,0.8531212907524279
233,35,16500,500000,0.6085076646415369,0.789517985372505,0.7707331256734259,0.518049633925026,0.7614673345678118,0.6803307383094207,0.5695667241102729,0.7764794160936838,0.7335245626672909,0.5813920899411966,0.7791451788247542,0.7461922447086895,0.5667748281370638,0.7796731812134022,0.7269389813498451,0.5680928877431246,0.7790717406908868,0.7291920089917977,0.6101199028200875,0.7901544068485946,0.7721527558815421,0.7203637629444278,0.8445911947272703,0.8529141286833365
234,34,16600,500000,0.6082270228152415,0.7894847606101396,0.7704100866306575,0.5177228803924689,0.7612786734644139,0.6800701220703117,0.5692667270604159,0.7763823064270663,0.7332299079305372,0.5817225737826962,0.7791658529816157,0.7465965962915752,0.5667111008286048,0.7797249581161405,0.7268089791531244,0.5679780991387119,0.7791055371495667,0.7290130438768475,0.6098468801400238,0.7900530643804994,0.7719062271066819,0.7193683413347347,0.8443570968393771,0.8519716883146904
235,33,16700,500000,0.6080135893473299,0.7895369587087104,0.7700888256602167,0.5175514396454378,0.7612592411372159,0.6798622751328282,0.5691335013741745,0.7764256471378993,0.7330173899743576,0.5819228714975009,0.7791648275929426,0.746854646012735,0.5664771278226493,0.7797074066041846,0.7265252619438297,0.567778476987252,0.779104744634303,0.728757565523178,0.6097334314116454,0.7900349102687639,0.771780365002122,0.7189935567897792,0.8443338811937272,0.8515512320472788
236,32,16800,500000,0.6078608297568809,0.7893962592703607,0.7700325693444848,0.5176120886517876,0.7610671740945205,0.6801135382926172,0.5689825868125555,0.7760332641319648,0.7331935538214245,0.5817773640627739,0.7788221446248571,0.7469964331111877,0.5663053922144734,0.7795178944233483,0.7264815808152811,0.5675948141167635,0.7788900770054431,0.7287226155184373,0.6097158086463221,0.7896978411030178,0.7720874705630395,0.7195694306326176,0.8442906418038171,0.8522769233770802
237,31,16900,500000,0.6075991605404961,0.7890890127057872,0.7700007866755587,0.5173554447723983,0.7607306735243025,0.6800770138209375,0.568906788458979,0.7757690715406961,0.7333455397095381,0.5816608838299443,0.7786486041956129,0.7470133262883483,0.5662597659230001,0.7793400903464383,0.7265887806070416,0.5674697419120069,0.7786679268261569,0.7287698932521957,0.6095529713776273,0.7892671678636184,0.7723024549818284,0.7199745805906689,0.8445022909958912,0.8525430756873716
238,30,17000,500000,0.6076503482332429,0.789383324401892,0.7697785466821885,0.5171406768625149,0.7606648772427221,0.6798534970315178,0.5688134432665924,0.7756447190374562,0.7333427654512583,0.5812073487523362,0.7786133213631885,0.7464646863924239,0.5660591088423548,0.7795276508524135,0.7261565490632297,0.5672843775242966,0.7788224600901059,0.7283872854137574,0.6093394554627655,0.7891138019958475,0.7721819766953867,0.7199297283136402,0.8445962026780279,0.8523951753878388
239,29,17100,500000,0.6084289352701991,0.7899594656561438,0.7702027277625383,0.5174016606084775,0.7609858648648774,0.679909686233592,0.5689560725371909,0.775914676722433,0.7332714402832761,0.5810581961206893,0.7787765909083066,0.7461166692786523,0.566727419133258,0.7801727643033776,0.7264127191613685,0.5679508501060582,0.7794239581883141,0.7286802569248678,0.6094864146977117,0.7893434786620538,0.7721434726119459,0.7203941938659347,0.8449918874147303,0.8525456925627952
240,28,17200,500000,0.6089193047583938,0.7904817826142974,0.7703141529012391,0.5181130955726831,0.76142688336914,0.6804502269215279,0.5696172519365723,0.7763209717369052,0.733739358685798,0.5812150371461042,0.779221325670878,0.7458921079267199,0.5673155359610857,0.7808845782369201,0.7265037007671092,0.5685601347569945,0.7800937273450139,0.7288356704162243,0.6099035535465164,0.7896630297640833,0.7723592602894539,0.7201045708999357,0.8448885425924179,0.8523071797025433
241,27,17300,500000,0.6080203911876646,0.78980786221327,0.769833297789434,0.5179778136276271,0.7614198409882491,0.6802788497806179,0.5698308289688098,0.7765005640110764,0.7338447071117408,0.5815445622166217,0.7794105286517298,0.7461338291421489,0.5665463966731569,0.7803296165972443,0.7260347225364527,0.567790634307373,0.7795651540629804,0.7283427579441316,0.6101294271514722,0.7898512266840624,0.7724612009693337,0.7200230921797643,0.8451093177138895,0.8519881121740596
242,26,17400,500000,0.6084427449124127,0.7900156079066036,0.7701654737235816,0.5183187896599577,0.7618381218175676,0.6803529185745789,0.57019594062069,0.77691970463394,0.7339187527613916,0.5817573012332262,0.7797798127273868,0.7460532983002602,0.5671993621347037,0.7806593052238274,0.7265645312100374,0.5683650862493288,0.7798736691112579,0.7287912244774674,0.6103285692901526,0.7902039249189965,0.7723684355942892,0.7202298831771025,0.8453316713908395,0.8520086346606358
243,25,17500,500000,0.6089520248867797,0.7906578499366287,0.7701839992299921,0.5185511727194059,0.7622773137468961,0.6802657817146894,0.5703855860013929,0.7772410563983541,0.7338593108352952,0.5815552824205832,0.7800937760300395,0.7454940678801018,0.5677731644155218,0.7812472773449614,0.7267521831820996,0.5689111785258499,0.7804433772802708,0.7289589419137886,0.6103002374750539,0.7905461268180237,0.7719982639489159,0.7199574191699434,0.8450754153592499,0.8519445792466728
244,24,17600,500000,0.6090071133593736,0.7905060264073249,0.7704016073440658,0.5185783626008578,0.7623399543795036,0.6802455513733997,0.5702364886982259,0.7773841999831036,0.7335323881172525,0.5814934967748798,0.7801909745239338,0.7453219990524788,0.5677680389433439,0.7810196278067548,0.7269574524493575,0.5689143752583029,0.7802650323454428,0.7291296568143917,0.6102041217109292,0.7906059859336406,0.7718182414092506,0.7194463719959342,0.8449846174251417,0.8514313244994319
245,23,17700,500000,0.6089427929501254,0.7900025128418949,0.7708112101562322,0.5183993197238457,0.7616780417035687,0.6806016339454845,0.569790236618148,0.7767350581830931,0.7335709011911707,0.5809358467786316,0.7796093093382617,0.745162788360922,0.5677856906228474,0.7806114587509565,0.7273601793283332,0.5688803174147604,0.7797856915516367,0.7295341830173728,0.6097528396945967,0.7900892372767084,0.7717518615951561,0.7194429086341554,0.8452225364950648,0.8511875601631644
246,22,17800,500000,0.6091890844349327,0.7899400709664582,0.7711839249901776,0.5180232749886553,0.7611535063810275,0.6805766125306884,0.5691488149276159,0.7761255286024904,0.7333205698728122,0.5803389056130476,0.7788719629427875,0.7451018052060461,0.5679887536726038,0.7805581483250973,0.7276700075341989,0.5690508609178472,0.7797001006230244,0.7298329966395328,0.609061819659912,0.7894932352259477,0.7714592000089813,0.7181435681337681,0.8445842518499053,0.8502923971892772
247,21,17900,500000,0.6094601596074302,0.7902283377410252,0.7712456393928553,0.5183783568988048,0.7614034314795867,0.6808195701081532,0.5694879126659604,0.7763878192957244,0.7335095921295537,0.5801072081672755,0.7789764899516306,0.7447043853702136,0.568210732244053,0.7806785797559048,0.7278420940173814,0.5692771276524135,0.7798323452938556,0.7299993788253282,0.6090370277585969,0.7897415341712724,0.7711852567026242,0.7185717459172598,0.8454398026976656,0.8499383913844726
248,20,18000,500000,0.6097761095557382,0.7910893328786277,0.77080562739593,0.5188267147312745,0.7620822941374364,0.6808014288253594,0.5701965657011626,0.7771450264666588,0.7337067680836857,0.5806117857690064,0.7798080482717497,0.7445573138874212,0.5685148450317711,0.7815475392482035,0.727421962813221,0.5695681512997595,0.7806869490826901,0.7295730407290707,0.6095331818135635,0.7905165285295069,0.7710568467776344,0.7185619030617493,0.8446690441419235,0.8507023052936868
249,19,18100,500000,0.6099167789709568,0.7913631881939357,0.7707166419541457,0.5192487238160041,0.7626513051846041,0.6808468303746192,0.5706191345037442,0.7777595443584581,0.7336703723442244,0.5811855973885431,0.7804383148485875,0.7446912668572644,0.568615743846901,0.7818554618945199,0.7272645284962055,0.5696862241930609,0.78098833424828,0.7294426807813943,0.610176966445985,0.7911112024958473,0.7712910201763802,0.7183952462980429,0.8443069044908691,0.850869799212701
250,18,18200,500000,0.6104462926660775,0.7921948610237091,0.7705759311253698,0.5191964039270209,0.7628922244379053,0.6805632398594205,0.5706136386931001,0.7779908521777336,0.7334451775311392,0.5812420266789761,0.7807187614641731,0.7444960405318108,0.5688564889529991,0.7825268971877404,0.7269481611397208,0.5699685094727637,0.7816659925143608,0.7291714299087819,0.6101931983714337,0.7913367477568687,0.7710917003426084,0.7181318736773912,0.8440049353699284,0.8508621734097243
251,17,18300,500000,0.6107213953202287,0.7923078349179058,0.7708132728278625,0.5194159492551654,0.7630767102793088,0.6806864136438442,0.5708621010102395,0.7781475864213687,0.7336167469664505,0.5815788576202258,0.7810217059695146,0.7446385333148812,0.5687257593532719,0.7824546726853692,0.7268481858526272,0.5699195498890238,0.7816226767672121,0.7291492005403535,0.6105495123959322,0.7916207498864194,0.7712651702011766,0.7183383143459672,0.8443750130944485,0.8507337417688563
252,16,18400,500000,0.6112403266827922,0.7927598512083224,0.7710283584002664,0.519144195032999,0.7629367400896248,0.6804550990322125,0.5704497689495135,0.7780807039207526,0.7331498725967811,0.5818218055774256,0.781065878979091,0.7449074671369698,0.56927788603162,0.7828084037637394,0.7272250569801427,0.5704176083942553,0.7819863645077175,0.7294470009759688,0.6107105737236266,0.7917351264413469,0.7713571790967759,0.7180155560264535,0.8441423088977809,0.8505859124203662
253,15,18500,500000,0.6111130479227179,0.792415899940826,0.7712024051616746,0.518947700269378,0.762345357042652,0.6807252060700144,0.5705044123092455,0.777751558812218,0.7335304003511349,0.5818563193104209,0.7807817519154258,0.745222743593843,0.5690570959832179,0.7824417432352624,0.7272836615672681,0.5702112692127831,0.7816046947822285,0.7295392069921688,0.6108869341555365,0.7914032152101029,0.7719035283339825,0.7176208855720777,0.8440742322641163,0.8501869363398947
254,14,18600,500000,0.6115431102701869,0.7922833730848825,0.7718742195599103,0.5182484020860992,0.7618159771346594,0.6802803008087779,0.5695925311152075,0.7771311310812615,0.7329426249115831,0.5814361567767391,0.7800042659201059,0.74542689339124,0.5694798776656087,0.7820491747643428,0.7281893467085516,0.570523933545063,0.7812593876126035,0.7302618600059165,0.6099526823000163,0.7906984193140972,0.7714100185366863,0.717260438713528,0.843898292216815,0.8499370662658584
255,13,18700,500000,0.611720902845112,0.7925331371154107,0.7718553006775181,0.5184013899262789,0.7620002986325254,0.6803165180598938,0.5699178540521159,0.77736909348456,0.7331367542507472,0.5816394057587458,0.780436841428281,0.7452741527351336,0.5694393971508742,0.7822373550272175,0.7279624189400427,0.5705474304986285,0.7814715470041462,0.7300936709543456,0.6105842996671592,0.7910785790263994,0.7718377362949467,0.7177266424251143,0.8441107816773697,0.8502754117165617
256,12,18800,500000,0.611446960122824,0.7926328874495625,0.7714125540390627,0.5181888391938102,0.7621662590918703,0.6798895031265724,0.5697324120321733,0.7774340037375688,0.7328370116217513,0.5815758197659445,0.78053247726811,0.7451013720806078,0.5693449709851431,0.7824473992797975,0.7276463203906051,0.5704257401466932,0.7816681335733787,0.7297543748380844,0.6105479208407948,0.7912169096790382,0.7716568154344263,0.7174841726817268,0.8440458837690611,0.8500535177990836
257,11,18900,500000,0.6115129984189598,0.792832120844262,0.7713019974112285,0.5179145981705375,0.7622431707802689,0.6794611195274798,0.5695299715062331,0.7775982437088942,0.7324218850980909,0.5817071626186808,0.7808187220511961,0.7449964328346881,0.5695605800446719,0.7827573759535885,0.7276336161646626,0.570591618790265,0.7819703954741869,0.7296844255136515,0.6103588695376416,0.7913872557363153,0.7712518303946619,0.7171998585557573,0.8435047367206132,0.8502618033232329
258,10,19000,500000,0.6106144183035958,0.7921191158605801,0.7708618641783532,0.5174286355983115,0.7617497054999134,0.6792633221416722,0.5690317010234988,0.7770884881674246,0.732261138452099,0.5815995204484481,0.780412558711996,0.7452462341307375,0.5688447795520968,0.7821174490124626,0.727313756099351,0.5698581092168195,0.7813087093528133,0.7293635696047135,0.6098075155664723,0.7908635507817017,0.7710653942310645,0.7169724784968534,0.84340235036848,0.8500954238313544
259,9,19100,500000,0.6097071507476541,0.7915867819346283,0.7702341229821162,0.5171911309783923,0.7614024332856292,0.6792612006066121,0.5688787876510638,0.7766750343461319,0.7324540670088515,0.5813864453005998,0.7801215021372874,0.7452511483246955,0.5679183567510405,0.7815045032253758,0.7266987642517272,0.5689721113088,0.7806657287279369,0.7288293700761231,0.6097075353645373,0.7905567465320739,0.7712381660635169,0.7170295374408082,0.8433842483042233,0.8501813246838862
260,8,19200,500000,0.6091396655738891,0.7909520247516411,0.7701347825301527,0.5166724898140771,0.7609020949395903,0.6790262416810625,0.5684683871253206,0.7763258649805564,0.7322548594198368,0.5811355176790518,0.7798096891601076,0.7452273622105959,0.5671663194388982,0.7807254454286613,0.7264606562522022,0.5682397809303679,0.779906780247354,0.7285996164184465,0.6091990578791223,0.7901546984810803,0.7709870725950118,0.7170768342198903,0.8434768572725638,0.8501440531973858
261,7,19300,500000,0.608722312396995,0.7899038553224772,0.7706283597621952,0.5165922954653948,0.7607586814819497,0.6790488338024333,0.5684370836682628,0.776393303818162,0.7321509354508753,0.5814465407993397,0.7798542675585234,0.7455835852763422,0.5667515841273514,0.7796167766435832,0.726961760067989,0.5677775913167772,0.7788724404483651,0.7289737854762595,0.6092341432946631,0.7902329037064422,0.7709551708580626,0.7171840243702043,0.8436854897049242,0.8500608735383569
262,6,19400,500000,0.6092606895515743,0.7904279936538977,0.770798471768637,0.5168721114869423,0.7612171997961197,0.6790073997610387,0.5687332221896896,0.776874336012305,0.7320787878114193,0.5817317183328425,0.7802357511686909,0.7455845460317406,0.5674950528660379,0.7801968902974737,0.7273741537852876,0.5684444781262828,0.7794297215637354,0.7293081882813474,0.6094794072672107,0.7906827338991513,0.7708267565950765,0.7175398566001826,0.844098108300476,0.8500668933435849
263,5,19500,500000,0.6098494717465927,0.7908081508778466,0.7711724658750944,0.5170616397435183,0.7614327247621556,0.679064115487064,0.569005921332575,0.777202182757715,0.7321208482889153,0.5817967274063023,0.7805895945201723,0.7453298525762853,0.5678417339171009,0.7804881092797219,0.7275469378273258,0.5688470552198446,0.7797716807422671,0.7295046348417749,0.6097354819906452,0.7909852367280258,0.770855704605645,0.7169669020636068,0.8438253901548726,0.8496626321376954
264,4,19600,500000,0.6091394526069817,0.7902795451020713,0.7707898507335225,0.5167638707036036,0.7610924736839454,0.6789764563066712,0.568849010728126,0.776840127249223,0.7322600761400033,0.5815772889552013,0.7801998807513667,0.7454208893176411,0.5675182661569432,0.7802762341354169,0.7273299394871104,0.5684861020252991,0.7795024989758472,0.7292934952385747,0.6096295398169748,0.7905771924720356,0.7711195638097524,0.7163650435080924,0.8432514172526433,0.8495272333393127
265,3,19700,500000,0.609561498037741,0.7903120753992207,0.7712921477630533,0.5172270258738606,0.7612496116629557,0.6794447155696726,0.5693800513459056,0.7769905464736515,0.7328017746548141,0.5818211949086121,0.7803791870893931,0.7455621632845572,0.5680462858093359,0.7804341787843941,0.7278593137657374,0.5690414118683824,0.7796571861800103,0.7298610491316627,0.6100801588821634,0.7907317989954198,0.7715386679241126,0.7167955367940088,0.843518298703319,0.8497688051295247
266,2,19800,500000,0.609442861793109,0.7906061816143868,0.7708551690661597,0.5170994498801951,0.7611480953132556,0.6793677249726012,0.5690821838456764,0.7767455655645876,0.7326494145248601,0.5815940448057088,0.7801934605441713,0.7454484999144406,0.5680414452101545,0.7807291272770966,0.727578138644935,0.5690029465643078,0.7799122595327782,0.7295730251825766,0.6096865581178139,0.790473564470418,0.7712927864023847,0.7171137181427046,0.8439506291829356,0.8497105083468839
267,1,19900,500000,0.6099099950824515,0.7907844423023416,0.7712721222824258,0.5171443210916772,0.7615054972755488,0.6791077975692534,0.5690566774589253,0.7769710779399454,0.7324039383392719,0.581709150541899,0.7803442039383361,0.7454520038799013,0.5683356920200268,0.7809604432353728,0.7277394097779376,0.5692942604059957,0.7801725535115661,0.7297030097298288,0.6099149457882882,0.7906851053774464,0.7713752815631141,0.716810805577624,0.8437787082954044,0.8495246425756819
268,0,20000,500000,0.6100266114886504,0.7905861698781698,0.7716130571606841,0.5171259519976728,0.7618248310722912,0.6787990242715015,0.569080955885874,0.7773177737391932,0.7321085084011124,0.5819491516869443,0.7807128797510636,0.7454073921164248,0.5685544410220765,0.7810298836000273,0.7279547850351378,0.5694603168367296,0.7802299289585454,0.7298621799818009,0.6098766434943833,0.790988787238948,0.7710307065454609,0.7167811982866926,0.8438516221263895,0.8494161526649708


==> plots/injectivity_d3_n10.csv <==
,index,m,nSamples,min_max_ratio_relu,mean_max_ratio_relu,min_mean_ratio_relu,min_max_ratio_sigmoid,mean_max_ratio_sigmoid,min_mean_ratio_sigmoid,min_max_ratio_tanh,mean_max_ratio_tanh,min_mean_ratio_tanh,min_max_ratio_hardtanh,mean_max_ratio_hardtanh,min_mean_ratio_hardtanh,min_max_ratio_swish,mean_max_ratio_swish,min_mean_ratio_swish,min_max_ratio_mish,mean_max_ratio_mish,min_mean_ratio_mish,min_max_ratio_sin,mean_max_ratio_sin,min_mean_ratio_sin,min_max_ratio_cos,mean_max_ratio_cos,min_mean_ratio_cos
0,75,1,2000000,0.0,0.062136095134610395,0.0,3.566550140879037e-08,0.10712784012760938,3.329246754747044e-07,6.058099961135664e-09,0.10247606674736931,5.9117217838487965e-08,0.0,0.10089300356641225,0.0,7.503769265470932e-09,0.058149624085968854,1.290424380796908e-07,3.831944381699157e-09,0.06263749281819285,6.117652877361307e-08,7.351637604777652e-08,0.10171370263406436,7.227775033641884e-07,7.174456199712999e-08,0.0882580029442092,8.128958236510529e-07
1,74,2,2000000,0.0,0.10412917341884692,0.0,9.026162224644588e-05,0.1615672052103469,0.0005586630166000139,7.708113253097962e-05,0.15124029759815913,0.0005096600162463436,0.0,0.14837517951130053,0.0,2.0179823782700462e-05,0.09508792411297222,0.00021222278192470774,2.8373698560402453e-05,0.10215450319405123,0.00027775279281133777,8.996866077592076e-05,0.15415956970967634,0.000583607368296083,2.269970803068843e-05,0.14111631759505652,0.00016085813758141623
2,73,3,2000000,0.0,0.13665318538899937,0.0,0.0011120682555947753,0.1877558327808586,0.005922949178855811,0.0005786507471171892,0.18761554671689812,0.0030842366597174506,0.0,0.1894371410001632,0.0,0.00027006294100742005,0.12366398477812653,0.0021838447264331427,0.00021111743367633207,0.13259741325772445,0.0015921685686732913,0.000359791859618926,0.17635898520444865,0.002040110738910343,0.0003574997859503999,0.16649922925440938,0.0021471558009685636
3,72,4,2000000,0.0,0.1637679996636372,0.0,0.00226572571852286,0.19529040825591976,0.011601827958461344,0.0006551710190543671,0.20169352343552105,0.003248349316798054,0.0,0.2111818186781886,0.0,0.0010140137292353713,0.14759624561026297,0.0068701864674318176,0.00107783087603999,0.15802228499131304,0.006820752377420954,0.0019105039430134983,0.20766612653018318,0.00919988240227429,0.0012049402719535936,0.19773726939795275,0.006093642719059763
4,71,5,2000000,0.0,0.1872172860851214,0.0,0.0027334699547221413,0.19896058650355164,0.013738750989625506,0.003962452374555045,0.2087414638153948,0.018982584016270617,0.0,0.2198981623569877,0.0,0.0015846330796544983,0.1683384609608105,0.00941337511707086,0.0024092371639666465,0.18011412032413257,0.013376170394808547,0.004515059537149438,0.22920076546461685,0.019699146850565192,0.00417661593975692,0.21469317763200949,0.01945388291245921
5,70,6,2000000,0.0,0.19475554337699297,0.0,0.002933805272775866,0.20959656263416251,0.013997392113231536,0.005562213402422908,0.22485080729599569,0.0247373512655472,0.0,0.23546004745484347,0.0,0.0015594331690601234,0.17687260530793725,0.00881670265638442,0.0023515385508345926,0.1893829789195509,0.012416842127261693,0.007732076114605419,0.24462178391351028,0.031608289298303914,0.007848127104062064,0.23780018796627633,0.03300303154165314
6,69,7,2000000,0.0,0.19990788951621086,0.0,0.006866327147620267,0.22747862944400396,0.03018449321768258,0.007283922568907152,0.2441686778610908,0.029831519065893555,0.0,0.25025466930417534,0.0,0.0029316290232299868,0.18980518415786476,0.015445463390460885,0.0035697305763352015,0.19618274637677308,0.01819594557759661,0.007834678989369988,0.2629646140667717,0.029793662608082375,0.010318252439301024,0.24584522583445528,0.041970521917920105
7,68,8,2000000,0.0,0.20583520864118207,0.0,0.008772485053064135,0.23844193337955694,0.0367908653009448,0.01353188535901393,0.25379583186804416,0.053317996830024965,0.0,0.2675769295276503,0.0,0.008520575120585046,0.1977539358543004,0.043086753665741294,0.0062908488733486615,0.20317926467783728,0.03096206142552727,0.015139830429049239,0.2654749219718111,0.05702923016832765,0.013268881942601828,0.2473712697711857,0.05363954332641507
8,67,9,2000000,0.0,0.21979238717220909,0.0,0.009931533620042982,0.2528453784310544,0.03927907910229453,0.015406849794116561,0.25816773565276147,0.059677673335753106,0.0,0.25793148945403865,0.0,0.008951494369760326,0.2111480675755395,0.042394394002956595,0.0063665062443466645,0.21683513670338583,0.0293610451753286,0.017772195207254874,0.2703014786621757,0.06574953009956214,0.014888549572506203,0.261307357761859,0.05697715403052217
9,66,10,2000000,0.0,0.2321993314632302,0.0,0.009765523439211915,0.25970830144629153,0.03760189175636133,0.017685110921987147,0.2701764757037062,0.06545762681937504,0.0,0.27258395216049397,0.0,0.009193510520047481,0.21680807662266813,0.04240391162201872,0.010692403763712156,0.22871435273612498,0.04675003398692832,0.01940171380933546,0.27688797520862113,0.07007062619717323,0.02106867643097749,0.27598783507801533,0.07633914887959416
10,65,11,2000000,0.0,0.24412877904344982,0.0,0.01096040526188906,0.26864690591540674,0.04079855386587011,0.017662352637864,0.2789671835583203,0.06331337045660623,0.0,0.2811120959868222,0.0,0.010087916164785837,0.22804552415461243,0.044236413769499536,0.01270348524010224,0.2389271395027341,0.05316886673712039,0.019976329859448562,0.29001179804591476,0.06888109378324637,0.02003776740149717,0.276191493171119,0.07255027000083034
11,64,12,2000000,0.0,0.23929788316811149,0.0,0.01232859955971338,0.2800951529349913,0.044015754755223443,0.020034311452128493,0.27150832631688904,0.07378893945501172,0.0,0.2782325023537854,0.0,0.00904802310808448,0.21429785823117942,0.04222171505943698,0.012716506512083097,0.22881266492092367,0.055576060514298226,0.019375072250681705,0.28767368227843465,0.06735086816849964,0.02266273262460751,0.2870436538458358,0.07895221622554706
12,63,13,2000000,0.0,0.24986526805703677,0.0,0.011453069590608956,0.2663791972216618,0.04299536041126562,0.020721818653132825,0.282832718843453,0.0732652811098644,0.0,0.2894155068200416,0.0,0.012960805587813148,0.2237765648087828,0.0579185117033509,0.014147014406299074,0.23886786820476866,0.059225271748025964,0.019637713273176316,0.2996330753224845,0.06553920408166201,0.02651983307392935,0.29745370715784947,0.08915616929882839
13,62,14,2000000,0.0,0.2577687297012364,0.0,0.011652694554311317,0.27187708760395163,0.04286015661344001,0.019855133747360476,0.2797510468432868,0.07097429650900677,0.0,0.28622886307348233,0.0,0.014014188671333349,0.23111860536368928,0.06063635010812114,0.017651031876035925,0.24641622632905774,0.07163096415763305,0.0269351349984697,0.2965519566048104,0.09082770960895688,0.02667735278048588,0.3013331581748469,0.08853108944952714
14,61,15,2000000,0.0,0.2671597476323832,0.0,0.010701680111634405,0.2582499579180447,0.041439232741445675,0.020795457609959603,0.26706909314308647,0.07786545932822751,0.0,0.276976226297866,0.0,0.016545718705222024,0.23922269337215082,0.06916450304939255,0.018275241793453797,0.25484015116239517,0.07171256848693369,0.027757768321302233,0.28719210643290366,0.09665226759213609,0.03168976265133425,0.31238408218115066,0.10144487014212664
15,60,16,2000000,0.0,0.27514142293164073,0.0,0.012615161394609114,0.26222026985803026,0.04810902452903103,0.02080697666667248,0.2711842142367017,0.0767263563819066,0.025183073025001078,0.2803304799242742,0.08983351732499367,0.017702031274818997,0.24681367600394968,0.07172224635775741,0.018292772443478968,0.26261416306702867,0.06965645808984791,0.030092394404904712,0.2909695651719615,0.10342110655841365,0.03749720346220624,0.321524310982877,0.11662322935264195
16,59,17,2000000,0.0077853102126056485,0.28306031684537164,0.027504068035289302,0.012993478296783843,0.2702560332953182,0.04807840231483533,0.022488417852768935,0.2790112331099917,0.08060040308091666,0.027701771064465183,0.28784572936784825,0.09623825625380082,0.018668704075265996,0.25421874125940114,0.07343559323274565,0.019800193525100544,0.27095553581389603,0.07307543455653984,0.03515317784885549,0.29936379740499913,0.11742628251504289,0.03738981779857141,0.33025922353784515,0.11321354600800976
17,58,18,2000000,0.006545644485682696,0.24527974353007012,0.026686445409138452,0.013398120191317073,0.27167323637740826,0.049317041199834696,0.027713284144575294,0.2828166372979622,0.09799028943045487,0.02734331473005817,0.29183959831102513,0.09369295629620936,0.016545156701327248,0.2259096084641013,0.07323795040774636,0.01759985190706514,0.23912907012835175,0.07359980071690356,0.036123049184783255,0.30404609212553524,0.11880780618574334,0.03953585563593694,0.3215740491466262,0.12294479526832094
18,57,19,2000000,0.016630524036455947,0.25229337471990615,0.06591740292395315,0.014690247516009829,0.2792681153396581,0.052602666430941844,0.028424611022276457,0.2907943805419559,0.09774814413298247,0.0274251435110298,0.3000913160675711,0.09138932732346884,0.016855843985333133,0.23237724109514357,0.0725365526584927,0.017764863817603047,0.24593436465070698,0.07223416639164655,0.03620057981234241,0.31264558554310995,0.11578791285172586,0.04172859649827869,0.31899778261708694,0.1308115566068625
19,56,20,2000000,0.01626351159570621,0.25346820003219195,0.06416391323898085,0.014409616321134867,0.28112118304242467,0.051257668188456215,0.028732538492341423,0.29540034875486276,0.0972664338869317,0.027225060484128705,0.3058473287941263,0.0890151978487757,0.016648992338084815,0.23338778388082673,0.07133617733216997,0.01757018634728637,0.2468249555815597,0.07118480506109343,0.03599253816991394,0.31915805292103205,0.11277339813455821,0.04243867183577057,0.3268267378118267,0.12985067292812805
20,55,22,2000000,0.016483222181600372,0.26225796771039384,0.06285117788986476,0.014361929950551137,0.29311457079538417,0.04899766637864221,0.0373938973126071,0.29772479149279646,0.1255988697653076,0.026515511109194992,0.3125092278810437,0.0848471300799095,0.02326727048137416,0.24176936670200921,0.0962374629952687,0.02266745428501083,0.25536352262006967,0.08876543545624374,0.03822527301179867,0.32633400385874967,0.11713542738360815,0.04765072495704906,0.3298017812349008,0.1444829217678176
21,54,24,2000000,0.01701464547335918,0.2690849838287984,0.0632314937506305,0.015892087773243833,0.28983227832493946,0.054832014795214594,0.03716717098101628,0.30512554665034014,0.12180943676803357,0.04113349305943255,0.3173220400943213,0.12962696523445383,0.024853011809779512,0.24910034259097988,0.0997710864275602,0.02423341320764524,0.26249736868205703,0.09231869000941231,0.04199486956898805,0.329141563649379,0.12758908083004508,0.0476280145444597,0.3184422887889884,0.14956560802770694
22,53,26,2000000,0.017804767553436313,0.25507094290854787,0.06980319808446375,0.016710458912505458,0.30187103057304726,0.055356285367243394,0.03927957536593618,0.3153921117219853,0.12454203483871754,0.046685536800101256,0.33024561643290096,0.14136610594371596,0.025082374227163567,0.23651303578137325,0.10605070517275457,0.025486812404646564,0.24957546934461244,0.10212066302659943,0.04249856496305108,0.3427403671321512,0.12399638046330505,0.04792711540824973,0.33132333857695406,0.14465360518850998
23,52,28,2000000,0.017803403814305882,0.2650279816380101,0.06717556276236053,0.01705361338674507,0.30375070259650266,0.056143453302225935,0.03805379345280407,0.3156479772455057,0.12055769780272176,0.04581726503738205,0.328900262878272,0.13930443422703892,0.02522652607474946,0.2455412432884818,0.10273844726407648,0.025727850359598556,0.25903534761102615,0.09932177440984669,0.04551244236565589,0.3447364036808844,0.1320209930825462,0.049241010987398644,0.34363134648176286,0.14329603946656233
24,51,30,2000000,0.017800228480883234,0.27461962024326075,0.06481775943436094,0.018558901752770866,0.30841402306628896,0.060175285054343684,0.03756630001729988,0.31728293680795283,0.11840000094312753,0.04795503094124701,0.3313516889564978,0.14472547610144484,0.027684246057666072,0.2544515164778814,0.10879968978323054,0.029381644693131877,0.26838788548332215,0.10947455635048653,0.047816395217058064,0.3418863130218354,0.13986051326367124,0.04920484801307754,0.3556374382664469,0.13835677214672998
25,50,32,2000000,0.02025190241224747,0.27740096224861416,0.07300588378672304,0.018489291520691536,0.3172110014750494,0.05828704374916149,0.036868519561464294,0.31794672973160054,0.11595816567318494,0.04642282714929891,0.3311402293190071,0.14019084073465757,0.02721197169769654,0.25726565165336,0.10577382376082593,0.02948118286073505,0.2707784896925899,0.10887564552932003,0.04690412687176468,0.3421228314782542,0.13709733042106537,0.0517176253565553,0.3674376092462048,0.1407521278582603
26,49,34,2000000,0.021807704991932058,0.28169846871250565,0.07741506402787177,0.018446036272806443,0.3245421287578196,0.05683710877046498,0.04242712243356305,0.3270692976975034,0.12971906177755219,0.04879468938170563,0.34007459262398354,0.1434823137042094,0.026848616596781626,0.2615530934382537,0.10265073237652197,0.0296545663279104,0.27526045237139274,0.10773275300695662,0.045698799791823216,0.3431708270914519,0.13316633053906093,0.0517343451054681,0.3782806645104494,0.13676180137945967
27,48,36,2000000,0.02446559315726845,0.2900825198198849,0.084340115262579,0.01861627845250156,0.3274757910530566,0.05684780054317178,0.043987396110815195,0.3310092110750232,0.1328887373495037,0.046659399297199845,0.33469960650274855,0.13940679460230163,0.027421385792127047,0.269222936762892,0.10185382464747944,0.02972981489263755,0.2832832743844305,0.10494730039124232,0.044422007586973046,0.3380261449123702,0.13141589269223242,0.0572792568083301,0.3756268432135783,0.15248978565613744
28,47,38,2000000,0.025524392798607593,0.2859678848518659,0.08925615130464552,0.021951106925910256,0.3303589208036116,0.06644623633142187,0.04342106494074183,0.32934970328109625,0.1318387856681396,0.04988131611693199,0.33858162917408946,0.14732434313878373,0.029554245387883416,0.26597315235378316,0.11111740085921135,0.02866137133600005,0.2789522482048359,0.10274651493381719,0.04539798445291081,0.34241677080819927,0.13258107757327095,0.05972716214996957,0.38616938166057285,0.15466571143764918
29,46,40,2000000,0.025555923513360643,0.29301077544912735,0.08721837438977624,0.02259912734788158,0.33436460860221917,0.0675882756920811,0.044216386433596294,0.32476591157599516,0.136148483746422,0.04894212905652997,0.33951280572590375,0.14415400017648242,0.029795128446238363,0.27249398641198946,0.10934233389352847,0.028914650151892575,0.28564987002340786,0.10122409700212058,0.04489486295581719,0.34639608973678176,0.12960557086522467,0.060972742571511085,0.3879614051766788,0.1571618768205665
30,45,42,2000000,0.027928307206594935,0.29780720137580763,0.09377982492556237,0.021965190953451647,0.3329507884386909,0.06597128379377988,0.0433216132276464,0.32325263719916114,0.13401781839433302,0.05171829508009049,0.3364643317922394,0.15371107779717225,0.0297570580603518,0.2771651240278942,0.10736220209782603,0.029287499282589564,0.2904456925187181,0.10083640431576411,0.04443924934710467,0.3444011704681075,0.12903338652044413,0.06294264830326281,0.39453913070536684,0.1595346149588062
31,44,44,2000000,0.02818317542075106,0.3044463220565143,0.09257190308746585,0.02154938498360964,0.33342265849459346,0.06463083547142633,0.04421761815529991,0.3275880252045869,0.13497934830702343,0.058627027342619306,0.3395511706369651,0.1726603599470462,0.03161476330850149,0.2832852555860691,0.11160045461277508,0.029280694663459016,0.2966996129238008,0.09868801099844698,0.0549564205575932,0.34833739253382284,0.15776778989426765,0.06253612399878312,0.40049228284433164,0.15614813737394898
32,43,46,2000000,0.03141001655552476,0.3113317878825308,0.10088920495126612,0.021245913389408042,0.332654606731905,0.0638677864651689,0.045144850809747686,0.3341131908794198,0.13511843304037732,0.0604674177787515,0.34605872878991956,0.17473166473849938,0.03277212687019792,0.2894966416307459,0.11320382400842803,0.030609268028609755,0.3031412203547733,0.10097362540398501,0.05600107868963313,0.3551636683002515,0.15767682251296727,0.060671785894721365,0.3967421118222656,0.15292499607881657
33,42,48,2000000,0.030947422876540537,0.31347517078756754,0.09872368136458454,0.021795309349550127,0.337348324437347,0.06460772966903529,0.04529541643990223,0.34136498280143723,0.13268911201196448,0.06029705584972731,0.350006374938107,0.17227416460740144,0.032693697680682754,0.29227619882206934,0.11185891226327971,0.030569927472579347,0.3057082204216089,0.09999707377976193,0.05616113621864447,0.35836957342213177,0.15671290305801427,0.06210449373639111,0.4019680818940674,0.154501057506247
34,41,50,2000000,0.030944781489968032,0.32004073620504503,0.09669013344020745,0.02154816559183266,0.33292213226441564,0.06472434093002424,0.04444466559049484,0.3418271480819084,0.1300208770423496,0.060305191090494654,0.3476366642825105,0.17347189547730507,0.03343655535800243,0.29835517416604607,0.11206963462746487,0.03161682877879928,0.3120381117164175,0.10132361269873624,0.05489904344957382,0.3541261000358545,0.15502682079636437,0.06284946562714579,0.40937374040687863,0.15352588459797004
35,40,55,2000000,0.0304612413972094,0.327750993897375,0.09294019534460173,0.021852787826451708,0.33128961800409357,0.0659627909806147,0.049127546845415315,0.3414901604487206,0.143862261743827,0.057570485082430796,0.34685253951910916,0.16597971334518385,0.03480775811394548,0.30869211092844284,0.11275881981322866,0.03696511649182922,0.3159349327321817,0.1170023085834721,0.05405833249225796,0.353753384165699,0.15281361228458776,0.07257725502462464,0.41526736383988083,0.17477235473917244
36,39,60,2000000,0.03237283051347682,0.3403878454425161,0.09510571821796694,0.02165518327747707,0.3357379321670135,0.06450025809626021,0.047454081103601484,0.34297768939668843,0.1383590903159769,0.06471149095988764,0.34769341013239813,0.18611652989122274,0.03536017756071197,0.3155642188090483,0.11205382439797093,0.037596005456699416,0.3277854050024283,0.11469700872258452,0.05428787202577512,0.35544262293682466,0.15273315163281384,0.07482913071738673,0.41751240662783384,0.17922612485163497
37,38,65,2000000,0.031982477338812515,0.34942126237180343,0.09152985459935006,0.022555407735408987,0.3357376792965447,0.06718163949506134,0.04914687075273635,0.35190205456783114,0.1396606530561276,0.06738061103554438,0.35919219887536197,0.18758929410637099,0.0363795643938531,0.3277526079649824,0.11099702491990529,0.037818285964706655,0.335344529691323,0.11277442336547885,0.05836956797559731,0.36712542958865463,0.15899080606047214,0.0717413679886465,0.4056092402802992,0.17687311053138016
38,37,70,2000000,0.03323441542081058,0.3462364397130803,0.09598763044222415,0.02510219017039496,0.3413356255998552,0.07354107889055225,0.04911347464198402,0.35155033625507986,0.13970538377283184,0.06626575945628879,0.3646277627369763,0.18173536474261698,0.0366540749647897,0.3261137156632056,0.11239660647283002,0.040984262798926245,0.3333559153207087,0.1229444594060882,0.05807981618110104,0.3741300329625247,0.15523965216371363,0.0728551824721577,0.4189749552678661,0.17388911092687795
39,36,75,2000000,0.03291005214149175,0.3545230584131366,0.09282908787033159,0.02424041036805361,0.3402290652509617,0.07124732377045229,0.04837072746866356,0.35168443739218963,0.1375401420300033,0.07492635260996788,0.3645772453374744,0.2055157132492227,0.039248041697163026,0.33383620716111195,0.11756676134959088,0.04269876540992993,0.34094166813759136,0.1252377441665426,0.0587683737879509,0.3810678062745721,0.15422025377186105,0.07434790447400787,0.4249034367170485,0.17497600172040403
40,35,80,2000000,0.03597069623596268,0.34329960243719343,0.10477931224095581,0.02382042100680649,0.3388930511324899,0.07028890361488681,0.04764354136861918,0.3494058015073624,0.13635589667681944,0.07322598591436462,0.36236541120471033,0.2020777470755817,0.03883684219252246,0.32313540324173684,0.12018751830627704,0.041710779739230215,0.33083657173999004,0.12607668952636655,0.05906225264826879,0.3788474124299788,0.1558998443976045,0.07586486903651112,0.4275280207489134,0.1774500508846564
41,34,85,2000000,0.04017738382154161,0.35237727283546005,0.11401809060569619,0.024289582395410212,0.3397828478803987,0.07148560484124256,0.04959043591169294,0.35146438183134115,0.14109661881894517,0.07498697898851042,0.36392582820861447,0.20605017060104178,0.03901968756750255,0.33185862126567395,0.11757924931612612,0.04460788493962225,0.3395411744560199,0.13137695306346484,0.05771022220302782,0.3806847996952286,0.15159581430419572,0.07326732660938012,0.4230587727627029,0.17318474719463237
42,33,90,2000000,0.043017166930614754,0.36077176629658736,0.11923651169324241,0.024823336837800018,0.3408779253217215,0.0728217786891647,0.05098211004257996,0.36116680637188825,0.14115945635957589,0.08091628336856918,0.37399683347438994,0.21635553065213334,0.040034202563142385,0.33968911690672743,0.11785541711698425,0.04461409624507888,0.3472280131594706,0.1284864543016841,0.05751363327038275,0.38867705949593645,0.14797280123753753,0.07376714634151377,0.43341430304536654,0.17020007374743323
43,32,95,2000000,0.04381254812952722,0.37005687327617354,0.11839409370145627,0.025949818491475183,0.3439376010313273,0.07544920477918772,0.049764211705079844,0.35481674088357884,0.14025327999224335,0.07726192064162236,0.36688100475595053,0.2105912261470638,0.041222772778809036,0.3484564060102327,0.11830109037398065,0.04570808494912747,0.3561080997477851,0.128354522072091,0.05886826087873515,0.382834048325149,0.1537696585146395,0.08034252180213786,0.4421990031683368,0.1816886090345911
44,31,100,2000000,0.04452708188450026,0.3739121080072023,0.11908435413287706,0.024820810262657266,0.33524976150556596,0.07403677231921067,0.04841452987367969,0.34865020319693246,0.13886276109907528,0.07635382278732764,0.3602605566079144,0.211940556319149,0.04173589959354815,0.3513046853754051,0.11880257033563062,0.04600254469793904,0.35836659727626324,0.12836727822173638,0.05775883934435463,0.3752402664248518,0.15392495025829486,0.08458744115781136,0.4354902066202539,0.1942350020090609
45,30,110,2000000,0.055140026214383776,0.37089827767833883,0.1486661694940625,0.026776417427887403,0.3329133207815956,0.08043059786560418,0.04788332481395818,0.34551790080986644,0.1385842085221156,0.07556559885728725,0.3576080794343442,0.21130842171355602,0.04320197617090283,0.35538760743664044,0.12156297875019463,0.044328855252780915,0.35805733200745465,0.12380379143264687,0.059127821301754466,0.373306142745046,0.15838962859536052,0.08945714507462948,0.4491540706628107,0.1991680603998952
46,29,120,2000000,0.0604847395446086,0.38218993244966204,0.15825832762503497,0.02945551018811805,0.3388194955441851,0.08693570049978658,0.04956231621602319,0.3500424858415927,0.14158943048545253,0.0765012139415636,0.3626541772960273,0.21094811181264075,0.04297148689950401,0.3601504489729907,0.1193153778429043,0.044072406990122465,0.3618653661172091,0.12179227723011021,0.060354653978817306,0.3795835805070826,0.15900227796521132,0.08707414417772405,0.4460572637448913,0.19520844352290026
47,28,130,2000000,0.05903774467111137,0.3852070071756551,0.15326238508478132,0.02895178580583652,0.33827843719349443,0.08558566737517524,0.048119074888526354,0.34819401757619006,0.13819615633688243,0.07536070962198334,0.3598313620164634,0.20943341125039389,0.044172160899301434,0.3659594433158001,0.1207023393058985,0.0456948250693443,0.3692688917018024,0.1237440415269112,0.0602251779401826,0.37671787187327516,0.15986811998248351,0.08665249407002659,0.4411975472942727,0.19640293696426778
48,27,140,2000000,0.059963616769865814,0.38568719501143917,0.15547214827312933,0.029354352874886483,0.3409198890728704,0.08610337447520432,0.04791993568937733,0.3513206286761886,0.13639943623562462,0.07734500590313878,0.363461789211271,0.2128009276325334,0.04578168294000811,0.366803049834089,0.1248127106923345,0.04654758451732741,0.3698285600700858,0.1258626010617088,0.05943905740146272,0.3803007888678855,0.15629485696941728,0.08812822100854162,0.440464277174429,0.20008029158206128
49,26,150,2000000,0.05980149962921152,0.3805652532111796,0.15713862241655321,0.029491802935813306,0.3432365300413653,0.08592268116758751,0.047895438562191715,0.35506312979109705,0.13489274031457787,0.07741688928934796,0.36739177533811507,0.2107202569194704,0.045061895296725704,0.3602570421638176,0.12508262163612327,0.04691768271753009,0.3615350178459811,0.12977355000648283,0.06151089315763153,0.3845568270449673,0.1599526749539123,0.0878818440973603,0.44817387858795815,0.1960887242564109
50,25,160,2000000,0.07119352770574079,0.3755485380944962,0.1895721071554989,0.03029343184334678,0.3457415902898261,0.08761870915776314,0.048685660708438085,0.36316158496020173,0.13406060201486747,0.07778666873208806,0.37215639600575373,0.2090160737984077,0.04427157700632627,0.3532965138678211,0.12530997411112188,0.046524594753906245,0.3571675074614836,0.13025987465817668,0.062222069516907355,0.39091293497487756,0.15917117073884016,0.09164098751218559,0.4505564897869597,0.20339511157750043
51,24,170,2000000,0.07112362716747084,0.373362736670645,0.19049471246567173,0.03083260856607898,0.3521819381858224,0.08754738736718155,0.04974932978156991,0.36513435100774555,0.13624938230069342,0.07658988944221262,0.37410164404786306,0.2047301600000817,0.04442034268240399,0.3531396562223196,0.12578690016744848,0.045664852305898694,0.3562463744317824,0.12818334608663662,0.062140622184638616,0.39212048822409856,0.1584732857649738,0.08977570489857152,0.4478726689801683,0.20044917030323803
52,23,180,2000000,0.07198426548195613,0.37615661174290393,0.1913678059476887,0.03121330814221473,0.3512646324345063,0.08885980898755724,0.04993825416369644,0.36565632260335074,0.1365715593488245,0.08092084113231318,0.37515610723929627,0.21569911716963516,0.04381669869571382,0.356365803661987,0.12295427407864858,0.046083071014502416,0.35912509278946014,0.12832038735182164,0.06327952278118584,0.39255845425658836,0.16119770723323765,0.0909294173842389,0.45064670379018507,0.20177539660109087
53,22,190,2000000,0.07242268588688182,0.38468210412444187,0.18826632461034268,0.03177149604227009,0.3526445203386998,0.09009496592136167,0.05177401060078651,0.3668357031098197,0.14113678183959893,0.0812293559632802,0.3754679491422497,0.2163416508622036,0.04420334822280405,0.3640645632937108,0.12141623404072642,0.0474973098064183,0.3669097112599002,0.1294523103335731,0.06478828487122412,0.39346692389463905,0.1646600538361208,0.09061679554702107,0.45804533618578097,0.1978336823634142
54,21,200,2000000,0.07178545438624595,0.38457215990434884,0.18666315940316763,0.032660031122532816,0.35511928315254876,0.09196918520615237,0.05092801998770526,0.36432412386185253,0.1397876688698676,0.08441851756148123,0.37203351884328967,0.22691105313293167,0.045481173367955575,0.36609809673833943,0.12423220380864818,0.04791507498733175,0.36808019649441703,0.13017563955809971,0.06377520679435085,0.39005484062604595,0.16350317994257,0.0902667475952114,0.46144243156170517,0.19561865450845675
55,20,220,2000000,0.07521698327890193,0.3916268609980155,0.1920628812007945,0.030723875981659755,0.3433542190635722,0.0894815740591532,0.05259152729386215,0.36203860410853006,0.14526497090928053,0.08470122178632615,0.36954243701224054,0.2292056697767584,0.047034990312879686,0.37334515283354,0.12598259266499906,0.05029815602817779,0.3749978526317272,0.13412918414115274,0.0654573864432501,0.3870418292768728,0.16912225369941797,0.08932334233307127,0.4569499896273504,0.19547728276767398
56,19,240,2000000,0.08429814003062311,0.401845849435426,0.20977730676839867,0.03272990497395935,0.3478265295853622,0.09409835705452393,0.051831142495751915,0.3635845937456757,0.14255593715284692,0.08992228061829607,0.3708332014459686,0.24248713509919634,0.04771589985305621,0.3841175442564205,0.12422213087253083,0.051072717318450575,0.3853505968671758,0.13253571613398726,0.06376099796174324,0.3882330758076564,0.16423381194170214,0.09043653906299126,0.46487754005551835,0.19453841338988073
57,18,260,2000000,0.08236656411422531,0.40114663025213426,0.2053278225532024,0.03346873065216601,0.3562166917657438,0.0939560987057165,0.051902400658395464,0.3616631477739549,0.1435103382190194,0.08764531710280403,0.3682123330330196,0.23802928158559097,0.04808034626514586,0.3839316833459994,0.12523151474793975,0.05139445164932272,0.38425964480004426,0.13374928214506276,0.06400281034425388,0.38610660998052493,0.16576460669109538,0.0929883813846426,0.4650495071372277,0.19995372526478866
58,17,280,2000000,0.08410184117685729,0.4057922814405693,0.207253427488306,0.03412948342266978,0.34953626514058184,0.09764218144558781,0.050564156768027516,0.3538746392548743,0.14288720116959058,0.0834161630211203,0.3611166838691426,0.2309950405153469,0.04789246243463551,0.3885189848794741,0.12326929776544292,0.05081158788586415,0.38851190410172404,0.1307851505949227,0.0635390000364896,0.3779084355362455,0.16813332030106412,0.09570430185037862,0.46166799245365275,0.20730114154488727
59,16,300,2000000,0.08122840978657395,0.40063239155514374,0.20275048023767578,0.03348089000090794,0.3434837186084873,0.0974744600313077,0.051273972950369444,0.35497497216534485,0.1444439100525836,0.08390372215382427,0.36260883387648146,0.2313890736109455,0.04685518813777741,0.3850438217163961,0.12168793652865979,0.04985183599912312,0.3845794425378283,0.12962688715276185,0.0652816426836124,0.3790979457011407,0.17220257567704347,0.09395312666059231,0.4624973675389654,0.20314305173353608
60,15,320,2000000,0.08303976266483677,0.40319753123937696,0.2059530533572051,0.0345237886675753,0.3502047691818966,0.0985817204837768,0.05170936549485008,0.3579384903630172,0.14446438951677706,0.08245110958675972,0.36513224449569043,0.2258116362761626,0.048460351887534066,0.38765823100130703,0.12500792711756112,0.051143838278470945,0.3868097205949049,0.13221963036454418,0.06876985749021551,0.3820216930669895,0.18001558219929764,0.095349252435491,0.46516027587383996,0.20498150289460976
61,14,340,2000000,0.0789074386775324,0.3935400503157464,0.20050675557474545,0.03385150531602527,0.3435173820074901,0.09854379163639286,0.051570551777028364,0.3582511100371065,0.1439508499267088,0.08281640780056816,0.3693274018340672,0.224235752314355,0.047594005209833506,0.3774712933494596,0.12608642312243698,0.05041481768928079,0.37714751324545637,0.13367400266131318,0.06962814970939306,0.3863561696916215,0.1802175173363176,0.09743238608266593,0.4640112519640944,0.20997849873305516
62,13,360,2000000,0.0772998103841013,0.3959350800842689,0.1952335478019507,0.03365652456708966,0.3425494955063739,0.0982530262300836,0.05160157128491915,0.35784447262451613,0.1442011131441014,0.0810268698182626,0.3665709487807503,0.22104007447334723,0.04752191985846981,0.3799878834267852,0.1250616715193925,0.050522606641336856,0.3790378464817276,0.13329172036590392,0.06792897106020444,0.38275913494761793,0.17747184811017194,0.0970371592207155,0.46840616486098124,0.207164564645547
63,12,380,2000000,0.08243159312375886,0.400589226230572,0.2057758614714034,0.033964501974564625,0.34250276330100987,0.09916562905133348,0.05418222582429775,0.3587927095957984,0.15101261640833585,0.08005169881012505,0.3672236930583024,0.2179916501123353,0.04830266841561944,0.3841578222541855,0.12573652186017192,0.05109713892576743,0.3831721327495484,0.13335296217683423,0.07001028514477438,0.3833606620415666,0.18262250688930462,0.0992838195163271,0.4738363899998601,0.20953185869991203
64,11,400,2000000,0.08173284569810005,0.4036677776150129,0.20247552623843687,0.03359034564912763,0.3419680528309157,0.09822656055457964,0.05380991762990711,0.35461022710453666,0.15174384018553508,0.07786525093997194,0.3624513411227897,0.21482952911351785,0.04822971876607357,0.3877952624669142,0.1243690251893895,0.05112813549902155,0.3844374988476314,0.13299466272744057,0.06836920136250314,0.37807546862396707,0.1808347989657668,0.09894645268964475,0.47417897684655314,0.2086689995150594
65,10,420,2000000,0.08142416198042728,0.40642967903317234,0.20034009862203378,0.03318718857101895,0.340825348519849,0.097373005602857,0.05388165524862098,0.3555596549549271,0.15154040819240683,0.07694536780568728,0.36362521618579946,0.2116062483586698,0.04813038526356535,0.3901201046793631,0.12337325015106147,0.05128343486858573,0.38820849075677055,0.13210281611464553,0.06874573403530332,0.3789853230014296,0.18139418563985918,0.09696271429892032,0.46632061338452246,0.20793143497382993
66,9,440,2000000,0.08007848720991816,0.4054236228771203,0.19751805936130443,0.033024749094613504,0.34232571292164643,0.0964717164035306,0.05265830111643403,0.3490263079245721,0.1508720114238895,0.07739283602185956,0.3565959571061685,0.21703228676487088,0.047873874108268,0.3901815965383374,0.12269639196979437,0.05051848419340865,0.3857852489652433,0.13094975593004082,0.06798649773866723,0.37214254529169766,0.18268939845450125,0.09582522413244936,0.4642916939492907,0.20639013228376912
67,8,460,2000000,0.07935149139780513,0.40739868411774843,0.19477601300958194,0.03374656442654538,0.34357021947687816,0.09822319430923925,0.05254257839102944,0.34976644586696576,0.1502218952443886,0.07693438092576883,0.35732968672949045,0.2153036363418932,0.0487689170949551,0.39049414197444887,0.12489026557060666,0.05235231482573991,0.38819818926121324,0.1348597604882509,0.06826533576807241,0.3726985244782249,0.18316502825881417,0.09710076920310011,0.47006025782690153,0.20657089721219787
68,7,480,2000000,0.08105344307794478,0.409673910529119,0.1978486815849691,0.033850182574188106,0.34425276418799367,0.09832944305917846,0.05269731875092101,0.35094032267007785,0.1501603416500595,0.07734681280496031,0.3587224496572534,0.21561743035280467,0.048405918966030255,0.3924423298287337,0.12334530525072344,0.05231188809255815,0.3899983366920178,0.13413361845660618,0.06893177672533436,0.37417362298330353,0.18422404063583672,0.09710300569365304,0.4745705652510277,0.20461236495417634
69,6,500,2000000,0.08318632282878512,0.4100811368218677,0.20285332671841438,0.033542699689152966,0.34445530626458587,0.09737896057663827,0.0531710606302035,0.349466604984595,0.15214918928390128,0.07630292307189211,0.35718371777558283,0.21362374395753658,0.0478730183049748,0.39294244973208986,0.12183213683737876,0.051717699253438366,0.39040788881475574,0.13247093805007062,0.06807345817789141,0.372426030121785,0.18278383537163362,0.09929116794190901,0.4769662012107024,0.2081723352511651
70,5,520,2000000,0.08496823532347524,0.41067051769264057,0.20690123021460305,0.033282998127684246,0.3448923961353465,0.09650255703121666,0.0530788561372552,0.35037817342977967,0.15149019020699042,0.07586485709539785,0.35793655345982095,0.21195057158059669,0.04840713337925848,0.3934563677033027,0.1230304993202227,0.05183672865362114,0.3907043470735587,0.13267507526314196,0.07187040420999954,0.37348542885663527,0.19243161488259147,0.09954931631001425,0.4762236276266121,0.2090390113698157
71,4,540,2000000,0.08410313663125435,0.4096509922763084,0.20530436448821543,0.03325344398575528,0.3451898653088554,0.09633377838599656,0.05352993630241947,0.3534715550399053,0.1514405771530221,0.07654154142999064,0.3612072626089295,0.21190476868362515,0.048472738726212425,0.3931675944268406,0.12328772618423943,0.05202676328864715,0.39033431483372555,0.13328770059790795,0.07199087710845976,0.3767927391204523,0.1910622727935473,0.0989726202428124,0.4746912976399506,0.20849891442055107
72,3,560,2000000,0.08421832734564466,0.4112222882127593,0.20480000661362877,0.033028450923007185,0.34599063702704813,0.09546053386532873,0.05326712442525505,0.35182624607833324,0.15140179284235453,0.07594319263223344,0.360002778305548,0.21095168484443633,0.049353793077507244,0.3950810356986081,0.12492068365224528,0.0530559747764306,0.39198117587273557,0.1353533741978882,0.07168247917402101,0.3750048807669226,0.19115078989751585,0.09913230291969133,0.4791793182003416,0.20687934381643075
73,2,580,2000000,0.08373691715724906,0.41311374539601364,0.2026970007424427,0.03304556246906496,0.3454411745249178,0.0956619097723722,0.053345313516214514,0.35511391247309027,0.150220286061749,0.0781977493339699,0.3634039008832912,0.21518137021617567,0.05013995186498886,0.39669734236983273,0.12639346552073552,0.053289914217830005,0.3936983827361501,0.13535720885484054,0.07291987114462734,0.37844649551264353,0.192682114933711,0.09961553983318826,0.48309033391346606,0.2062047878834851
74,1,600,2000000,0.08758541838462042,0.4154940160257335,0.2107982666570963,0.03314262934178836,0.3450394164092922,0.096054618010581,0.05353418353570525,0.35610405790478455,0.15033297809265422,0.07862457683997294,0.36450565513794825,0.21570193968655227,0.05023072059892285,0.3990277698841107,0.1258827690451502,0.05366834713299695,0.39352268800894563,0.1363792959550453,0.07250335699843372,0.3794725028046274,0.1910635328319488,0.09981404105600315,0.4819074904065337,0.20712282552778075
75,0,620,2000000,0.09068627238662097,0.41674325448851485,0.21760705520698528,0.032884819002693313,0.34626726332934377,0.09496947151892816,0.053451755543680125,0.3549170393798043,0.15060352029613394,0.07789297905611522,0.36332381260453334,0.21438996386647333,0.050251797033003344,0.40080216821351894,0.12537805685280812,0.05377110177466009,0.3970620131817273,0.13542242770539256,0.07181491041938859,0.3784236001822118,0.18977386818583608,0.09905614968644672,0.47897078881735855,0.2068104193389941


==> plots/injectivity_d3_n100.csv <==
,index,m,nSamples,min_max_ratio_relu,mean_max_ratio_relu,min_mean_ratio_relu,min_max_ratio_sigmoid,mean_max_ratio_sigmoid,min_mean_ratio_sigmoid,min_max_ratio_tanh,mean_max_ratio_tanh,min_mean_ratio_tanh,min_max_ratio_hardtanh,mean_max_ratio_hardtanh,min_mean_ratio_hardtanh,min_max_ratio_swish,mean_max_ratio_swish,min_mean_ratio_swish,min_max_ratio_mish,mean_max_ratio_mish,min_mean_ratio_mish,min_max_ratio_sin,mean_max_ratio_sin,min_mean_ratio_sin,min_max_ratio_cos,mean_max_ratio_cos,min_mean_ratio_cos
0,75,1,2000000,0.0,0.05109372693083416,0.0,5.2081999425958925e-08,0.07966759573851823,6.537413228447405e-07,2.348892062816408e-09,0.08359294211663551,2.8099167266287233e-08,0.0,0.08340118227709188,0.0,6.85141832035161e-09,0.0480614701154268,1.4255532142268857e-07,1.0559182212640755e-08,0.05249741518525066,2.0113718314282634e-07,7.002548066628484e-08,0.0814798736730153,8.594205846133516e-07,3.837503476003633e-09,0.07172394858284731,5.3503795480124564e-08
1,74,2,2000000,0.0,0.07675756336000208,0.0,2.5295135501780634e-05,0.1149901031618347,0.00021997663108607514,3.872921681816422e-05,0.12272247406888827,0.00031558373567684277,0.0,0.12375561390386118,0.0,2.3036503926017987e-05,0.0681954199990845,0.00033780133513844834,2.2658793586662302e-05,0.07351679667397075,0.00030821247132337094,9.97857227302e-05,0.1137096999826424,0.0008775480257658944,6.79125698702387e-05,0.11193739687515981,0.0006067013506306511
2,73,3,2000000,0.0,0.09942639581593994,0.0,0.0004397153044339582,0.13193288793356978,0.0033328710628646404,0.0007224514525628234,0.1438461339699685,0.0050223904711519975,0.0,0.1518265854641696,0.0,0.0003556784774096621,0.08826222449702387,0.00402979280701967,0.00024096906328456918,0.0948914623614311,0.002539417744103728,0.0004900107371249838,0.14216897106085058,0.003446678508457738,0.0007630119329158575,0.12810910849079207,0.0059559538108150956
3,72,4,2000000,0.0,0.11537422893227077,0.0,0.0007750600964326537,0.1466025368068171,0.005286812311126482,0.0017124670392917284,0.15328454811474912,0.011171817775199181,0.0,0.15564888668874677,0.0,0.0008394006064589341,0.10275913453501632,0.008168622772634379,0.0009151186861310691,0.11008396259944252,0.008312915564829998,0.0016794615460131311,0.15636533305970624,0.010740625899296034,0.0021016294971309504,0.12985102215240404,0.016184928407142626
4,71,5,2000000,0.0,0.13154180257890488,0.0,0.0025469121913636113,0.14321667944259314,0.017783628284612715,0.0024480407994177137,0.15873630857910356,0.01542205952331173,0.0,0.15913184566074953,0.0,0.0016202546379268702,0.1171282686553789,0.013833164756273062,0.0014990993348097392,0.12532346466834163,0.011961840815500785,0.003286017894963111,0.1647212700414351,0.019948959197173044,0.0035061261522794365,0.14744624574028115,0.023779012715286724
5,70,6,2000000,0.0,0.1452161289539396,0.0,0.002598435158509665,0.14970948100202966,0.017356517042995005,0.004898918722516761,0.1679176557707241,0.029174530218583912,0.0,0.1708628333675801,0.0,0.0026001231600457793,0.1296094995973848,0.02006120823028194,0.0016230757596150543,0.13846133396300614,0.011722231132401952,0.004339349472162644,0.1788203493612853,0.024266530557970803,0.0039926149452664105,0.1634245767491563,0.024430933368086712
6,69,7,2000000,0.0,0.15677006285937384,0.0,0.004167690560382837,0.16261469728504724,0.025629236655511492,0.004545339497870665,0.1693509922666768,0.026839757104659436,0.0,0.17051425518544536,0.0,0.00283496777609893,0.1403655652623176,0.020197031734962154,0.004083242715615397,0.1495145795479865,0.027309996977952816,0.005246542692129071,0.1764011554663838,0.02974211069229015,0.008171648272922988,0.17363517313351057,0.04706217136455234
7,68,8,2000000,0.0,0.16528439857699795,0.0,0.003988293196607451,0.16601866682777502,0.024023161207196296,0.006030666953625986,0.1678022488670303,0.03593913069904565,0.003081206968183341,0.16859076917327193,0.01827624954374922,0.005465685752287878,0.14791965154233075,0.03695036930724341,0.00570628947455788,0.15709752827243498,0.0363232288713172,0.005120997594515177,0.17535296012561868,0.029203941529396576,0.008311660597233856,0.1787892318923156,0.046488597267647265
8,67,9,2000000,0.0,0.15370824750385795,0.0,0.004425351773517865,0.17217880564605278,0.02570207033852379,0.010203328951814089,0.17841515580274553,0.057188689525315965,0.0030781783643266556,0.17934243146783305,0.01716369260265527,0.005251370638219527,0.14087589950525664,0.037276572193411815,0.006258038575789106,0.1500498357127721,0.0417064007172147,0.005933397991955183,0.18653726941990345,0.03180811003831544,0.012827861004867607,0.19064119125238724,0.06728798178713108
9,66,10,2000000,0.0,0.1628031587497321,0.0,0.0060343228774844705,0.17892127448641945,0.033726133992760546,0.010314812929858665,0.184234228864643,0.05598749479629524,0.0030238695294922124,0.18629278021984852,0.016231812773010702,0.005415163111705633,0.1492494673161559,0.03628262940620529,0.008144746966734406,0.15890803152114083,0.051254470203734435,0.008004130557640213,0.19513602351125992,0.04101821085422678,0.014341174227149246,0.1847185308357334,0.07763798338079343
10,65,11,2000000,0.0,0.1713886661816911,0.0,0.005988065032710244,0.18428670069531894,0.03249320222304217,0.009571646867409099,0.17953378605902606,0.05331390306815114,0.002823497459772138,0.18290220636861534,0.015437197373561203,0.006540531034585554,0.1571066580187461,0.04163115120051202,0.008874477030270509,0.16719982173589418,0.05307707232061809,0.00897616022279938,0.1865882277964825,0.04810678749031238,0.01582414204662359,0.19427799174756932,0.08145102749046494
11,64,12,2000000,0.001576627003898499,0.177145739517174,0.008900168912872146,0.005817815978024127,0.18052928800053786,0.032226438393790115,0.011978350705815878,0.1854430282805941,0.06459315735338089,0.0072553601920042786,0.18986684063423515,0.038212887346565215,0.008863017436450453,0.16269186934086813,0.054477322513769084,0.009395940268569993,0.17279470234088562,0.054376321387642354,0.013052747345674765,0.19407852989801674,0.06725497844884566,0.01576822480628887,0.20095510738563005,0.07846640481761863
12,63,13,2000000,0.0015762348905052801,0.18484951416408973,0.008527124875784452,0.005761779834422586,0.1860956368425653,0.030961391315675945,0.012029674729738538,0.1884632892573395,0.06383033415761132,0.014517437008072518,0.192845252166704,0.07528024073687331,0.009604906135337665,0.16978651371897727,0.056570489168740794,0.010733177550517977,0.1802747860905039,0.059537874282261344,0.012887800771007775,0.19553868186103393,0.06590921370824684,0.015264253799422546,0.19892985053871481,0.07673184169236526
13,62,14,2000000,0.0015762348905052801,0.19229541962584376,0.008196944542788475,0.007201553263896598,0.19047433219555845,0.03780852349440354,0.015066583740730475,0.19063384480715173,0.07903414924024678,0.015385096568535057,0.19599938348467852,0.07849563756274634,0.009609680535460314,0.17650810165349692,0.05444328303028876,0.010673731773570155,0.18617014220645514,0.057333209541911505,0.013668501118309166,0.19901409438544337,0.06868107085841117,0.018552671109685778,0.20678771362400758,0.08971844015558501
14,61,15,2000000,0.003866069429322301,0.19608559349383908,0.019716233918244334,0.007849613266310507,0.19569200939112794,0.0401120786215729,0.015130679742316482,0.19590554584339712,0.0772345656534483,0.01963052226153084,0.20067860321619088,0.09782070408564134,0.01156270147592802,0.17949717039535384,0.06441717967174881,0.013102490080790704,0.19016336620186358,0.06890123130699134,0.013553838604913868,0.20437774131491884,0.06631758682580413,0.019442671050676295,0.21441468472872424,0.09067788932122353
15,60,16,2000000,0.0037795513581973935,0.1983643087572182,0.019053585707413008,0.007698445436140681,0.19778776087466338,0.03892275943716825,0.015356801662073571,0.20114544826345176,0.07634675203765925,0.0208322269752553,0.20593716332919165,0.10115817193206102,0.012019329924155754,0.18407956743436385,0.06529420995321177,0.012646533276969223,0.18875446883797478,0.06699991451765255,0.016220107338912045,0.20953322916960612,0.07741066848057174,0.020787392642587856,0.22151928668724347,0.09384010283464375
16,59,17,2000000,0.01715143365359306,0.18889325712704683,0.09079960774913874,0.00902759853588441,0.18809500429730944,0.04799488731564117,0.01637326227816334,0.18982510916572518,0.08625445996118883,0.021068794603781416,0.19556140063559913,0.10773493406830378,0.012347812111224104,0.17501292729250678,0.07055371452982251,0.012283379767740042,0.18231034973264798,0.06737620648390619,0.016820710033831836,0.19789903784246074,0.08499642149459115,0.020843616558683595,0.2286915640979942,0.0911429183708417
17,58,18,2000000,0.016830425940105392,0.1910185470787539,0.088108857477418,0.008365447194051136,0.1793775886091465,0.046635966393098124,0.01591317143040075,0.1809508171618561,0.08794197053095819,0.02037751931947386,0.18683350342943925,0.10906780071792511,0.01224003670713014,0.17779162972334642,0.0688448422806873,0.013018080373178661,0.18466736662606498,0.07049475286848661,0.018968415621489498,0.18858690255136726,0.10058182919846666,0.020857756692853627,0.23533588340008527,0.08862973377244887
18,57,19,2000000,0.016733765330416688,0.1953697763536491,0.08565176069058922,0.008620767966597172,0.17981980640192727,0.047941148080920065,0.016687950900091796,0.18292643078230097,0.09122766364994006,0.020058974638901418,0.18910791951755093,0.10607157378747303,0.012361073203393783,0.1817620104399763,0.06800691284978831,0.013468074671012308,0.18880219786251246,0.07133431084748222,0.019753791534376165,0.19056521128304077,0.10365895958332319,0.025768312616663815,0.24161944376288785,0.10664834011434705
19,56,20,2000000,0.018451956776421256,0.19371427184086898,0.09525347100692216,0.008653196877253706,0.1846115878175536,0.046872447063319854,0.016954876041215216,0.18781388367223312,0.09027488122658882,0.02048719311666446,0.19416393211113744,0.10551492696871116,0.011981133591114823,0.18095720766356743,0.06620976166580744,0.013954747249976607,0.1876645641698976,0.07436005466297309,0.021615263053969762,0.19567779372381103,0.11046354643837908,0.025804972618333304,0.24816336926986132,0.10398380991624954
20,55,22,2000000,0.02401650199951756,0.20264991949303263,0.11851227012376524,0.010585536873615584,0.185286383352705,0.05713067890944424,0.018219162330501974,0.18693049219725183,0.0974649032180199,0.020549535202624744,0.19174637988588555,0.10717039463719959,0.011982217352086348,0.1893438975247372,0.06328282827557676,0.014203067882914438,0.19611823885056315,0.07242094343778395,0.020936941156331632,0.19486845703544478,0.10744140675637101,0.02593138658567474,0.2531179056896141,0.10244785533850422
21,54,24,2000000,0.02486662957273334,0.21161574618983098,0.11750840861542793,0.010744576144836475,0.1930546728102087,0.05565561293302352,0.018597403717672906,0.1944470855692799,0.09564249144298337,0.020857104254317842,0.19966909143934494,0.10445835208627555,0.01223804458793758,0.19767822766112722,0.06190891497123713,0.01681404146250987,0.20463055894502993,0.08216779326213264,0.021518385507686612,0.20288108720955889,0.10606402895238802,0.026801988996451333,0.2605097220777274,0.10288287432303397
22,53,26,2000000,0.02805028495286653,0.21909992579825896,0.1280250773735745,0.010513902963659068,0.19645080855354768,0.053519265413424014,0.018388207207726097,0.19764419875666567,0.09303691847978383,0.020319645202878486,0.20260310255509198,0.10029286297505319,0.012593489992709608,0.20406094795842666,0.06171435602306072,0.01694370767838587,0.21082525885602893,0.08036848985897183,0.022649382039127957,0.20612866983580796,0.1098798243697461,0.02689690733064697,0.2699813261276459,0.09962506561631689
23,52,28,2000000,0.02576671731696362,0.20544692735746,0.1254178762777588,0.010400254628883249,0.20159746135917478,0.05158921426274165,0.022521387426607316,0.20345336429642744,0.11069557637687481,0.020268918857786224,0.20912624789054124,0.09692192664593292,0.01150436834362128,0.19155675702992228,0.06005723067145176,0.01617997135843327,0.19795069829813003,0.081737379547229,0.0225085213409744,0.212558293508502,0.10589340443718842,0.025858423573958254,0.2694869732635238,0.09595426176192948
24,51,30,2000000,0.026502326154660423,0.20999651100170172,0.1262036498999055,0.010403644255828263,0.20705148277126273,0.050246654197215024,0.023097233938637822,0.2088391410960156,0.11059820404077735,0.020030242342926566,0.21406452437662474,0.0935710501366653,0.012732584242397782,0.19603517929556943,0.06495050678225667,0.016959977755816036,0.20227541627522472,0.08384596639632942,0.02232397484704508,0.21810943311787825,0.10235217490561256,0.02537918382118885,0.26984595831475966,0.09405063533167876
25,50,32,2000000,0.02652365824627101,0.2157485705069894,0.12293781684830096,0.010523132026375278,0.20970833595323027,0.05017984611123029,0.02261766993300255,0.21076600136225285,0.10731175705197614,0.02555336781938241,0.21153331618660595,0.12080067707556896,0.014446320891783741,0.20148579964732238,0.07169895306304641,0.017131730834205553,0.20778179015204312,0.0824505882910601,0.021897646212069737,0.2205050845938361,0.09930676316332822,0.025033245729462684,0.2713813061955284,0.09224381030661853
26,49,34,2000000,0.028011542472260918,0.22256288399668553,0.12585900204581316,0.010947812354104686,0.21063816377418904,0.05197449577960192,0.022455527799348486,0.21376256321650586,0.10504892653539515,0.02514238780907106,0.21464255719061753,0.11713608027294825,0.014633177134926718,0.20782694343017233,0.07041039479004468,0.01810291624371535,0.21428925774627786,0.0844788788486519,0.021517189263192606,0.22188016945587818,0.09697662173217059,0.02583854241793868,0.27873981650075225,0.09269770907619489
27,48,36,2000000,0.03571184666194061,0.2280110919394079,0.15662328686812632,0.010675588430051394,0.2106556449651294,0.05067791291241478,0.02305577005396124,0.21652857632054315,0.10647910980502681,0.02514758529691879,0.22088108003141202,0.11385124200471355,0.015207362820993072,0.21343051668469035,0.07125205456659009,0.019444235392978293,0.21594775361640822,0.09004138763822211,0.02141511636023074,0.22566500383517518,0.0948978175449493,0.024430552456662286,0.26169826086466313,0.09335389687322572
28,47,38,2000000,0.03450785280831825,0.2187803691720048,0.15772828676958778,0.01059566774061595,0.21473597972463745,0.04934276852068806,0.023473746677151765,0.21973422239716442,0.10682790518958636,0.02644160622730063,0.22188723604937696,0.11916686465649845,0.015133236636319427,0.21113409254070487,0.07167594988669045,0.018813063665367023,0.21107747598295212,0.08912871246805357,0.02178850148241638,0.23156615780710815,0.09409190742183468,0.025113733944448467,0.2653113791406113,0.09465758319826358
29,46,40,2000000,0.034016158312262165,0.22067253838272716,0.15414767311583494,0.012568961289257378,0.21486732990080906,0.05849638144179335,0.02616240798115742,0.22133525523027459,0.11820262413205868,0.025946487528439224,0.22314470868393155,0.11627650810752838,0.014801374739982802,0.20665889652857944,0.07162224800680612,0.020089721135086648,0.20898286784225847,0.09613094768251765,0.025200385200193437,0.23445899860361025,0.10748312221020208,0.024209066302581288,0.2582839397476668,0.09373043607059962
30,45,42,2000000,0.03571735274638611,0.22615429284472952,0.15793356074345463,0.01235143135943639,0.21641312873459645,0.05707339213502094,0.02610516543155297,0.2263638535491351,0.11532391334682116,0.02589312278214175,0.22826709401881617,0.11343344468216417,0.01533664897524367,0.2115994820469646,0.07247961491625812,0.020831142689933444,0.21396363785188727,0.09735833106536286,0.024900541190017913,0.2374503497120089,0.10486630666250218,0.02443564829982656,0.26305469230652095,0.0928918928819306
31,44,44,2000000,0.03608771292747367,0.2253034734579919,0.16017379747233354,0.011785743875022809,0.2113724843531592,0.05575817453766261,0.02552314265033949,0.22653952780743217,0.11266529465019103,0.025568624071981325,0.2307760283061517,0.11079410742809699,0.020940605608664554,0.2107404325033424,0.09936681518546485,0.02314098426102608,0.21263185254271774,0.10883122158932917,0.02977452275055488,0.23629291428794386,0.12600683706610002,0.025097219217062844,0.26936513940721113,0.09317174179366348
32,43,46,2000000,0.0357411020803247,0.22825436884344263,0.15658452568256936,0.011428908688330545,0.2093073440460631,0.054603476721845644,0.024939405813626015,0.2262937544752076,0.11020810482137428,0.025138304098407754,0.23196643450728963,0.10837043795496963,0.020776323660586554,0.21340792972294445,0.09735497498878926,0.02291306437931449,0.2152497020385636,0.10644876235512485,0.029362565304530904,0.2374049918022071,0.12368133071521173,0.025862529342985226,0.27253258824060084,0.09489701583926882
33,42,48,2000000,0.03573401026933902,0.23321549254406834,0.15322314087940248,0.011372894310258631,0.21275565703379384,0.053455191127783616,0.02509141379462195,0.2306797959733771,0.10877161430088039,0.02507868157676641,0.2363635056301105,0.10610217304871292,0.020765076030170533,0.2179110632008137,0.09529151813203121,0.023093217161163186,0.2197648548211312,0.10508148438911666,0.031212189281200228,0.24183760396371798,0.12906259725382857,0.025288813570827597,0.2710023035972417,0.09331586202459494
34,41,50,2000000,0.03607531499624759,0.23695306957952586,0.15224666665117853,0.011387421641021444,0.21656139831569882,0.05258287824878695,0.0245082148612132,0.22947390216165228,0.10680175231407557,0.024391088320650463,0.2346764130459666,0.10393498010331752,0.021398989659396288,0.2224915166124167,0.09617890149346064,0.023117148597206854,0.22437991590038714,0.10302681728194268,0.030480753016235068,0.24045192719566807,0.12676443633338533,0.025351110848918987,0.2766131941357264,0.09164823438060551
35,40,55,2000000,0.035993390012598846,0.2383169396735838,0.15103160548258973,0.010952033960234244,0.21301773869879548,0.051413718064673895,0.024151985586864835,0.2305175306600141,0.1047728800395929,0.022629899842754955,0.2281513768038429,0.09918809239626636,0.020700139978888518,0.22268766079816224,0.0929559361515344,0.022758869838133144,0.22435705665879996,0.10144040119381943,0.030784521273618796,0.24003182536377776,0.1282518317184133,0.025055213034493578,0.2756275464515585,0.09090242741357141
36,39,60,2000000,0.03529556690032124,0.23615627891300103,0.14945851561848153,0.010911629441903672,0.21520155932972063,0.050704230377742944,0.023305883409891037,0.22700227773903797,0.10266805973058782,0.022507583177254688,0.22302376884977013,0.10092010951718738,0.022458789389982935,0.22569832074519533,0.09950800394008266,0.02357894530223368,0.22612839962967948,0.10427237507914919,0.02983594625725236,0.2348473439044036,0.12704400127002208,0.024316803151261352,0.2731762169430474,0.0890150812665035
37,38,65,2000000,0.03824448091061652,0.24518670193093986,0.15598105692285297,0.010812571477548764,0.22051892230900066,0.049032397602586326,0.0237077876040095,0.23399580021202013,0.10131715006221574,0.02240110076916135,0.2308370010942687,0.09704293793009916,0.022426714252957617,0.22973795897855837,0.09761867108365284,0.023570946145292686,0.23391785020385866,0.10076591472070506,0.0317750219241119,0.2431156601303713,0.13069919850935344,0.024133459716704993,0.2728405176965948,0.08845262397406085
38,37,70,2000000,0.03621861345352814,0.23278621743804107,0.155587447797111,0.010792762925101685,0.22705652548815028,0.047533374792458644,0.02365696602848782,0.23932121500905848,0.09885026710896645,0.022217225175100747,0.2376273382347505,0.09349608231167617,0.020817593306504314,0.22088435070298928,0.09424657401146791,0.021744330788530997,0.22316586293358323,0.09743573906284388,0.0317733040238165,0.25028009357296627,0.1269509834770513,0.02595323250498427,0.28315146865506136,0.09165847745116526
39,36,75,2000000,0.03394899575956705,0.22554505679544914,0.1505197952103912,0.013302932299009885,0.23062462471843798,0.05768218513201267,0.025040748620748666,0.23422560639630746,0.10690867239502397,0.03137646133324518,0.23834423358711918,0.13164346735402144,0.02059360107380271,0.21512542599065163,0.09572834535466586,0.02272320529439835,0.21731194185312072,0.10456491760474336,0.03533304042598597,0.24643323008277895,0.14337774339165751,0.026884748529028717,0.28531373760198925,0.09422872082848237
40,35,80,2000000,0.03532241123886703,0.2273217322627965,0.15538510501069192,0.01299222009190403,0.2325412158252734,0.055870612208659444,0.024705956090705323,0.23840143581808432,0.1036317420066109,0.03146046961349614,0.2429174042066668,0.12951097397175595,0.02026492402647358,0.21664221153759558,0.09354097653751495,0.022352507414077533,0.2187708756654577,0.10217314048812773,0.03518453869885601,0.2508266481178635,0.1402743247692039,0.027636877918114377,0.2939192833110167,0.09402880140011041
41,34,85,2000000,0.03650437368733624,0.23149562982230623,0.15768925623069707,0.012842767821925187,0.235322223229007,0.05457524429992774,0.024841296198103237,0.24001790757171512,0.10349767835835703,0.03000566050240289,0.23868615085670372,0.12571177839478806,0.020298847868412243,0.22028649182840113,0.0921474925672004,0.022391199604956738,0.22217943739182758,0.1007798015325263,0.035388429985591406,0.24954371766070346,0.14181254618362266,0.03081664725676366,0.3021993156382889,0.10197457658590134
42,33,90,2000000,0.03946609132977733,0.2346691650294004,0.1681775759709753,0.012519117821063101,0.23193501023130983,0.05397683518576057,0.024230176920655756,0.23866669095384316,0.10152307732519633,0.02958009501705802,0.24215165496266464,0.1221552461477859,0.020164057842098,0.22334354695562073,0.09028269729281538,0.022206134079829954,0.22512894065225195,0.09863740314991719,0.0361634818894846,0.25266404129166437,0.14312872423242473,0.03012377738664948,0.29876900599900186,0.1008263132446547
43,32,95,2000000,0.039869027063185104,0.23952633620728137,0.1664494505885283,0.012413038875666388,0.227024823216449,0.05467701152587883,0.024620386814761867,0.23239259254599212,0.10594307910175459,0.042281312619988805,0.23734642616825494,0.17814177067075607,0.022679038946367303,0.22755033923579887,0.09966603004210935,0.024785603316904853,0.22917719583669222,0.1081503909078574,0.03557682216836723,0.24654346608169697,0.14430243369977672,0.03018323507642247,0.30115213612429714,0.10022587076707529
44,31,100,2000000,0.04021735271753191,0.24535025835267035,0.16391811847910445,0.012578087208280622,0.23114887487758312,0.054415524258735845,0.025144385731813733,0.23650707137105087,0.10631557689184375,0.04195263321055399,0.24160348521765962,0.17364250011856835,0.023467833014505987,0.23291263357472852,0.10075809394416763,0.025464018660891916,0.23462378793739247,0.10853127419324929,0.03687092644331679,0.2508783571556675,0.14696734649150606,0.030231606745247115,0.29698387341068083,0.10179544901901685
45,30,110,2000000,0.04075943390025745,0.2482686323533285,0.16417472281496215,0.013005791093439,0.23175043838034445,0.056119812261559314,0.028829643221740888,0.236675989540244,0.12181059548010781,0.04115468851974385,0.24192728848335399,0.17011180829472874,0.025270763857826176,0.23610916435253512,0.1070299999880324,0.026210581576435365,0.23782412118091306,0.11020993768961285,0.038259925288303874,0.2508364886228219,0.15252934490657222,0.03089124157758255,0.3064716552294616,0.1007964066185946
46,29,120,2000000,0.04110994018045426,0.253828150239429,0.1619597359145406,0.012687393277612273,0.23196595293079833,0.0546950667428218,0.03219453881937807,0.2421816468959967,0.13293550205810517,0.044504727531120884,0.24780762232141218,0.17959386040755934,0.02544163666252703,0.24095439753894593,0.10558693645927274,0.02692847790111957,0.24247836570653292,0.11105517732543038,0.03874084796436596,0.25706873785085765,0.15070229187822148,0.03066538142545898,0.3066386326150922,0.10000495098721517
47,28,130,2000000,0.043533402717929846,0.24813788836981207,0.17544036907838068,0.01378319877964863,0.23129110799296337,0.05959242834388583,0.03217131102627372,0.2453130538009967,0.1311439017524595,0.044741066835601466,0.25253832308727875,0.17716545468680683,0.025494389154107434,0.23592906989472975,0.10805955012446279,0.02755059790494719,0.23740562896799464,0.11604862961636586,0.04004850665364817,0.26017550704489933,0.15392881177987622,0.03462244511737596,0.30055519128487185,0.11519496625350303
48,27,140,2000000,0.0444893249476535,0.2526035252491545,0.17612313566792714,0.014104053263107773,0.23569768361860532,0.05983959216981646,0.0320764022970917,0.24335477523063181,0.1318092166742662,0.04399333968143894,0.24870542144867488,0.17688934734588327,0.02594099313394277,0.23965056504438637,0.10824507394396574,0.02882055668355399,0.24077864841730287,0.11969731067517232,0.03907689379467396,0.2564665900461485,0.15236641071900428,0.034174238881775156,0.30026782495648846,0.11381252349207684
49,26,150,2000000,0.04273207722579517,0.24857581595180847,0.171907621271088,0.013964952535309666,0.23682209056688763,0.05896811611569415,0.032210521542471955,0.24240114476840674,0.13288106198197336,0.04635188122550718,0.2478962317558637,0.18698098352360604,0.024947090689746182,0.23662452152669636,0.10542901694544626,0.027905696186604528,0.23760407081740728,0.11744620405956491,0.03920925788936118,0.2555280477291654,0.15344404748444346,0.03543095673955785,0.30615297841027,0.11572958369876603
50,25,160,2000000,0.042929555133117726,0.25210075949355504,0.17028728996833992,0.01428933288092157,0.23845835858126285,0.05992380793836586,0.03383072445304502,0.24378290068164662,0.1387739843871338,0.04606149734113851,0.24938076553773053,0.18470348842589288,0.025108484876935937,0.2398707693565019,0.10467505042108355,0.027851235265711313,0.24061844471187985,0.1157485466214396,0.03944956722751026,0.2570079359780388,0.15349552175260922,0.036585383770751684,0.3093976934787349,0.11824711218561887
51,24,170,2000000,0.042899519171136144,0.25323887172524406,0.16940337349820736,0.014495183091800945,0.24224826092594212,0.05983606667142299,0.03348896723547156,0.2458643698288256,0.1362091109776788,0.04572217193147564,0.251974948302442,0.18145522894044194,0.024821021553102444,0.2413055738982215,0.10286136848032994,0.02823562501059765,0.24214467233386927,0.11660642680449458,0.04001973583024777,0.26085276027804327,0.15341887042939736,0.03620636990210033,0.3118551668825539,0.11609995198744234
52,23,180,2000000,0.046568519431668995,0.2557119920524616,0.18211316199091301,0.016007466198309058,0.24584256347144226,0.06511267199737172,0.035866278097681864,0.24795343358706232,0.14464924957406716,0.04591327800183422,0.2543325157678727,0.18052460914489957,0.024539651625597615,0.24364469005852135,0.10071900856818755,0.028346925815489112,0.24447646429548295,0.115949508257073,0.04096646914060077,0.2628147996969361,0.15587580755665623,0.035149643082998734,0.3092545509885565,0.11365925892000664
53,22,190,2000000,0.04683984856293784,0.2597121468961422,0.18035293736826602,0.016275498693400624,0.24357070775793707,0.06682042698490401,0.035804002618049995,0.24803045375800575,0.144353252092917,0.04490345670631465,0.2528561644822437,0.17758497918474875,0.025583598725096093,0.2470275183386857,0.10356578448081984,0.02983825402920913,0.24810359510023342,0.1202653029560274,0.040441364351608985,0.26302741982957073,0.1537534161944525,0.035073064828261835,0.30982662401480965,0.11320223024663414
54,21,200,2000000,0.0463979066929266,0.26184649924512354,0.1771950620943453,0.015700707845047807,0.23918524425532403,0.06564246006868095,0.03465692205741818,0.24183921844610926,0.1433056320645571,0.04330318647461351,0.2485918106130937,0.17419393811813955,0.02559757283526833,0.24956049063861468,0.10257061432186333,0.029500218688682762,0.25040772330385913,0.11780874127786187,0.038919785336813985,0.2564716691762413,0.15175081700766418,0.03614072384774328,0.3152434811015363,0.11464384202794273
55,20,220,2000000,0.05046322645267411,0.266833285609155,0.18911893370975577,0.015537287289137123,0.24212720022026007,0.06416993743372511,0.0350391961100796,0.2442497751552135,0.14345641091302225,0.04527736123859997,0.2504608860716538,0.18077617606785384,0.0259871450423284,0.25107306138615737,0.10350431423767702,0.029268160496619115,0.25189953506408286,0.1161898154721617,0.03955958312132789,0.25895499555158674,0.15276624819329726,0.03975609495682923,0.326430633464658,0.12179033117960589
56,19,240,2000000,0.0503129573318763,0.2687197369545349,0.18723208760951127,0.014917140685032821,0.2386006258827456,0.0625192856466499,0.03477023485316415,0.24023796961911337,0.14473247050951524,0.04431405001818787,0.24544956943047774,0.1805423823761874,0.028230725320503598,0.25525598054374105,0.1105977037653225,0.02951734996833397,0.2556867723957289,0.11544339854487928,0.0389944655499255,0.2545020557828091,0.15321866626964775,0.03805638381182195,0.3177708708683694,0.1197604541530998
57,18,260,2000000,0.050560429597128836,0.26951081332615856,0.18760074585928113,0.014904249158396537,0.24049154594027075,0.0619741084873653,0.03639327734138519,0.24197399638728767,0.15040160465480973,0.04672915392533496,0.24738428588277941,0.18889297579506364,0.028332908217721685,0.25335681818128775,0.11183006015432458,0.029417630471303798,0.2537389666664922,0.11593658970783764,0.04083377082381473,0.2563066505511812,0.1593160799222443,0.03813407756069256,0.3211608437869171,0.11873825311654009
58,17,280,2000000,0.049261312643565904,0.26587475272448774,0.1852801446499618,0.01451271203078335,0.23826787392663248,0.06090922704607718,0.03545515982710758,0.2400007428064785,0.14772937538654365,0.04596542374127907,0.2454871604141554,0.1872416612898692,0.0276199363392643,0.2504739288217654,0.11027070349871962,0.02959980937527128,0.25091851790172465,0.11796582262160665,0.040379391321919575,0.2543743595477692,0.15874002157177594,0.037583795370186975,0.3149071353829425,0.11934882111986199
59,16,300,2000000,0.04986050185736883,0.27184409406561627,0.1834157995182848,0.015013973763139708,0.24163099769447297,0.062135958988688705,0.03688576939490796,0.24317951888707848,0.15168123353363502,0.04729890280625043,0.24876214969196778,0.19013705607874337,0.027699537878995373,0.2562010600990057,0.10811640618618532,0.029998160836801145,0.2565083185063527,0.11694810137729787,0.04110427258517821,0.2576882726600292,0.1595116151809031,0.038506060389415966,0.3174277042287677,0.1213065522524932
60,15,320,2000000,0.051018703531857404,0.2734965269624851,0.18654241828400078,0.014540811376949814,0.24054600777210333,0.060449190205334784,0.03636772387579715,0.24370868356832118,0.14922621280173562,0.047625003441032474,0.24991200811637132,0.1905670871919685,0.027655844538867252,0.2572201102697963,0.10751820497184003,0.029899944948701632,0.25735317369028343,0.11618253826038022,0.04149300557949696,0.26005234772204777,0.15955635833692225,0.03938057368869685,0.31699870199513835,0.12422944775748897
61,14,340,2000000,0.051043134767118525,0.2756855420640088,0.18514984277001842,0.014657049076479975,0.24477537973436228,0.059879588757604026,0.03645294119372348,0.24799455978691742,0.1469908905463276,0.04813253022001831,0.2544503152978326,0.18916278474121548,0.028233008666158774,0.2597223718882,0.10870456965606315,0.02968494701919436,0.2595069880993542,0.11438977900598675,0.042050053863324326,0.26431463643041614,0.15909090177983573,0.03978586305176329,0.316227163529896,0.1258141856241959
62,13,360,2000000,0.05121470716136559,0.276844742536316,0.18499432820057013,0.0145093402208648,0.24376618291243296,0.05952154662107879,0.036227786816722125,0.2489338306358361,0.14553179342553707,0.04923493787382764,0.2555054100377306,0.19269626371730092,0.02837378692667501,0.2603826047878142,0.10896959476151186,0.029260939828296667,0.2600798520397076,0.11250752258898263,0.042644204250877595,0.26501396592060117,0.1609130451021359,0.03972751901400254,0.3121232097145017,0.1272815278631192
63,12,380,2000000,0.05233898151510491,0.2799862041602539,0.1869341443878713,0.014695845809827444,0.24216666328702421,0.06068484245665732,0.03617029252631319,0.2473509208493596,0.14623067665206485,0.049225014271633026,0.25449173468471836,0.1934248054563199,0.028476578205792594,0.26382098633411605,0.10793901804964232,0.0301455997423336,0.2632665118315262,0.1145060172393854,0.04246983963444855,0.2641049279871401,0.16080669133336473,0.040453012866925125,0.3182591331418618,0.12710715468735181
64,11,400,2000000,0.05360228557846151,0.28309908273055884,0.18934107825943677,0.014476970285136781,0.24210417088902467,0.05979645138692267,0.036357535673231405,0.24677312067440768,0.1473318308487962,0.049291082221433184,0.25390050355265487,0.1941354252226247,0.028661556293841706,0.2671596056273786,0.10728252209586454,0.030903976436171533,0.2663991714811533,0.11600627833918722,0.04253561254146977,0.2633536621855476,0.16151517388621323,0.04157763699505985,0.32167749492280595,0.12925255155023319
65,10,420,2000000,0.053174078879239535,0.28131827093730394,0.1890175092505463,0.014426222608957151,0.24336886727162504,0.05927719009702249,0.03604199866580511,0.24816212117761538,0.1452356971111196,0.04893457327793027,0.2552280442723322,0.1917288259503189,0.028492111625732286,0.2660957497974605,0.10707465883021106,0.030513546689170362,0.26518650356289003,0.1150644783169893,0.042370659037455,0.26476428402047203,0.16003162660028128,0.04221158836706925,0.324019144301082,0.13027498254191364
66,9,440,2000000,0.05356018065890997,0.2800025479096348,0.19128461886780918,0.014998300521590131,0.24359169305163836,0.06157147780244986,0.03824798603474454,0.24868118804748907,0.153803294632164,0.048783668776983716,0.2558995423039239,0.1906360141865548,0.028690398226048176,0.26523124844167617,0.10817125958805393,0.03088437440260466,0.26408291120762073,0.11694953778483422,0.042155068223818926,0.2652550190096992,0.1589227920406569,0.042715443204584314,0.32804338781694314,0.13021278523199697
67,8,460,2000000,0.05379368572083733,0.2813646850190591,0.191188477392582,0.015140296380752826,0.24437589169894935,0.06195495093846821,0.03911271155957521,0.24919279928466603,0.15695763148795763,0.04910756141157398,0.2563099509672548,0.19159443956917527,0.028809583551479903,0.2668720983518936,0.10795277486630322,0.030859404511305057,0.26563688202666597,0.11617138507222516,0.04236621868677837,0.2657543676503865,0.15941871082440046,0.04261136016698673,0.3294874475496441,0.12932620190505573
68,7,480,2000000,0.05487818281181964,0.2808617356420887,0.19539216577993626,0.015167172284114596,0.24589288055561037,0.061682031012217274,0.039483189103763465,0.252851901772027,0.15615144211714008,0.049636614002319654,0.2591551495148377,0.1915324240912981,0.028759667276173455,0.2662244328235337,0.10802790326625183,0.030579350710164484,0.2652119112263172,0.11530157363132063,0.04303184003052794,0.26969916181773246,0.15955496391052795,0.04286799605415814,0.3336082526161789,0.12849800842150746
69,6,500,2000000,0.05539886523583293,0.2829628047238324,0.19578143950722224,0.014985818587049251,0.24645156984738006,0.060806342586210795,0.03900460590510023,0.2515997084828092,0.15502643520656248,0.049506082430823425,0.2585638148653357,0.19146562505897047,0.029053821533075067,0.2683021691411709,0.10828768781883383,0.030847159450665015,0.2671690166965031,0.11545934417128378,0.04284770698277506,0.2679861103178732,0.15988779019909283,0.04295093273281474,0.3315521255871039,0.12954503807435508
70,5,520,2000000,0.055719803968244525,0.2840511661957866,0.19616115193077152,0.014934029137922047,0.24778839142519535,0.06026928482011018,0.03873987016791099,0.25238815875821297,0.15349321599918506,0.04983260056888532,0.25947409676528765,0.19205231346835508,0.029508621360643503,0.2708272496939248,0.10895735711230184,0.03132468028314293,0.269612442894453,0.11618410466094777,0.04305611097077884,0.2686974044544557,0.16024014470179546,0.04301570237089222,0.33431354882017905,0.12866873784415347
71,4,540,2000000,0.05605822461504359,0.28436958617049235,0.19713157574254148,0.014860570318850578,0.24741937896863728,0.06006227313639121,0.03896693303918711,0.2521609716844965,0.15453197526515913,0.05000042722840475,0.2590250439688394,0.19303317726458824,0.02966453924604723,0.27281667856346153,0.10873433179469923,0.03126720075573286,0.27173300383637056,0.11506589304316171,0.04317331473118265,0.2687603369515403,0.1606387133640451,0.04325364441827714,0.33604270226967264,0.12871472621228447
72,3,560,2000000,0.055786320609978214,0.2860811638359685,0.19500172560107676,0.014708939544008622,0.2459545998090526,0.0598034741185078,0.038597982127633206,0.250967916926638,0.15379647964690252,0.04968872909375707,0.2580686184334817,0.19254076452757293,0.029424375088914986,0.2719549772885822,0.1081957586593152,0.031418127310618646,0.2738200406840329,0.11474005785746241,0.04287022930029124,0.2673981459517236,0.16032358469692262,0.04338620256456163,0.33906137505320044,0.12795973164962868
73,2,580,2000000,0.05455435616154354,0.28267957834307667,0.19299008609434512,0.014524182536185117,0.24562674330374018,0.05913111227560682,0.038141630171110524,0.2506054098492832,0.15219795212740742,0.04913133583571909,0.2576150903727005,0.19071606311819359,0.02940756434154884,0.2711404584412258,0.10845878372638149,0.03091409188079711,0.2708216038402371,0.11414928293177795,0.04261411322293027,0.2670242112829772,0.1595889489502891,0.042573222388505354,0.33432787983572226,0.12733973131234055
74,1,600,2000000,0.05638640618494639,0.2856982998691658,0.1973634642235123,0.01455375346119817,0.24621424745139617,0.059110118979086086,0.03859317692420555,0.2517022413879327,0.1533286978749003,0.04920334754228109,0.2589158423168832,0.19003606384989707,0.02915380224351669,0.270185457543113,0.10790292900521735,0.03125987188063825,0.271911706904197,0.1149633174552947,0.042869674795866806,0.26834556729206216,0.159755479579837,0.043787378767454796,0.33561392202267054,0.13046949454169837
75,0,620,2000000,0.05765484538472589,0.2877125204494045,0.20039046369851934,0.014638053854605633,0.24674784006198294,0.05932393917178185,0.038612772352705896,0.252483509754221,0.15293185836292172,0.049599085295645905,0.2598089606603369,0.19090598403374404,0.029194848942202877,0.26962126632603306,0.10828095773016548,0.03117493385495989,0.27165241527874845,0.11476037797407622,0.04309384726366085,0.26912278498692893,0.16012708573060389,0.04393101162742992,0.338757656452376,0.12968271208242324


==> plots/injectivity_d3_n1000.csv <==
,index,m,nSamples,min_max_ratio_relu,mean_max_ratio_relu,min_mean_ratio_relu,min_max_ratio_sigmoid,mean_max_ratio_sigmoid,min_mean_ratio_sigmoid,min_max_ratio_tanh,mean_max_ratio_tanh,min_mean_ratio_tanh,min_max_ratio_hardtanh,mean_max_ratio_hardtanh,min_mean_ratio_hardtanh,min_max_ratio_swish,mean_max_ratio_swish,min_mean_ratio_swish,min_max_ratio_mish,mean_max_ratio_mish,min_mean_ratio_mish,min_max_ratio_sin,mean_max_ratio_sin,min_mean_ratio_sin,min_max_ratio_cos,mean_max_ratio_cos,min_mean_ratio_cos
0,75,1,500000,0.0,0.051681761934420256,0.0,5.194239983563629e-08,0.07695090026855696,6.750070454583176e-07,1.6989412444204712e-07,0.08400175242943192,2.0225069064454525e-06,0.0,0.0824887020048993,0.0,4.820073047602627e-08,0.046350147654260855,1.0399261472815458e-06,4.702474658369198e-08,0.051900971676793965,9.060475182725287e-07,2.391987784099075e-07,0.07092078805080156,3.372759736377521e-06,9.483601584280876e-09,0.06857627152749685,1.3829275597869534e-07
1,74,2,500000,0.0,0.059366426760021,0.0,5.972344511083145e-05,0.10083795765832548,0.0005922714669925735,0.00013300569349979517,0.11249088432804959,0.0011823686363058505,0.0,0.11461051446386879,0.0,1.326046060643391e-05,0.05251996019602188,0.00025248420899295204,7.992807567988156e-06,0.05701967072226533,0.00014017631927269416,0.00017774192853627603,0.11104053839632634,0.0016006940447449815,0.0001241066339655412,0.08868015680054261,0.0013994859554057736
2,73,3,500000,0.0,0.07700496947088645,0.0,0.00043104416905751956,0.11644819926971019,0.003701595831972991,0.0004941992946625332,0.1288657214149078,0.003834994203550564,0.0,0.13215239827217864,0.0,0.00020885140828939459,0.06794169874947396,0.003073979781687628,9.695676200664876e-05,0.07360233335006157,0.0013173055471694178,0.0007611047156746333,0.13215014649239365,0.0057593936584734795,0.0005392195282428641,0.10456442023686684,0.005156816506239745
3,72,4,500000,0.0,0.08239367190402302,0.0,0.0008065798663859056,0.1272267378099384,0.006339704061192231,0.0011071682301455415,0.13732890897577854,0.008062164320702635,0.0018844627867977456,0.14269254064908035,0.013206456190531716,0.0006468694919256299,0.0742555934188636,0.00871139078071527,0.0007114153080516166,0.07921966127059428,0.008980287174185236,0.0023765269147828045,0.1549460416536794,0.015337771068037935,0.001383170047011403,0.1240761309985169,0.011147752882687293
4,71,5,500000,0.0,0.09389647164164448,0.0,0.0016513713020475473,0.1397174172870847,0.011819366075557983,0.0023320953935307403,0.15041026885985465,0.01550489478682921,0.0019192154354188168,0.15691442661479868,0.012230968667592318,0.0013153582671627847,0.08460620836937541,0.015546829157266668,0.0008380028842345167,0.09017129185949513,0.009293455455205105,0.0027772155303110897,0.16628728432755138,0.016701310274816642,0.0019479272723320876,0.14109919806024665,0.013805374510352356
5,70,6,500000,0.0,0.10313327865159433,0.0,0.00206631013646453,0.13417516719555866,0.015400093621295123,0.0045740522293719575,0.16459385914833796,0.027789932461876693,0.003655489847850075,0.17303355829302033,0.021125901148375835,0.0014903283430861025,0.09322825196655048,0.01598580163897978,0.0024419194259060885,0.09907723871275399,0.024646623761747467,0.004338364940632374,0.17985910699194313,0.02412090782162459,0.003971708750256096,0.15034641335804647,0.026417050207892652
6,69,7,500000,0.0,0.1124783616421607,0.0,0.0020565683607726847,0.14463326755816802,0.014219193104695518,0.004784348161998894,0.17378473944755832,0.02753031236924362,0.005965989223086622,0.1780294532860812,0.03351124835225823,0.002198441079610455,0.10170482266182888,0.02161589806729547,0.002541531024085258,0.10801662536281675,0.02352907263625869,0.004154031949202904,0.18620149163085842,0.022309337657929227,0.004816116195451863,0.16093445983117358,0.029925947497535042
7,68,8,500000,0.0,0.12096556943550693,0.0,0.0027288404302008283,0.15528600016527655,0.017572997097590404,0.004508145859427247,0.16832551389176273,0.026782308606680332,0.006660011009217202,0.17297281190616107,0.0385032244999885,0.003477059218131516,0.10936557142538741,0.031792996395613164,0.0030207823039213847,0.11606277996161596,0.026027140698511714,0.004676706486700052,0.1803836014028148,0.02592645035540949,0.0044007472260592425,0.13558417599116498,0.03245767578619209
8,67,9,500000,0.0013376547472446173,0.1289669733314538,0.010372072110328237,0.0027404344121251165,0.16525883105136424,0.016582680602849963,0.00464900159172465,0.1780494125854087,0.02611073816092803,0.007531438771822208,0.18335848430733295,0.041074940165836696,0.0036733370189668607,0.11667608403642224,0.03148320454275935,0.004303878649031844,0.12376411716257267,0.034774850317708834,0.004636905498976329,0.19044721379996107,0.024347457788732832,0.004917544232577436,0.14398923959035526,0.03415216474903049
9,66,10,500000,0.0013281540858118524,0.13560438910054828,0.009794329627686678,0.0029804013675459734,0.1501497830065298,0.019849521643440268,0.006451778379810349,0.17058546542610992,0.037821383924440934,0.008933763659691674,0.18358202974807566,0.048663606519392014,0.00451489098687585,0.12326225244398575,0.036628334282042735,0.005239325241810073,0.1305983220273238,0.040117860325295,0.005459052257270912,0.19136412489936827,0.028527041106276515,0.004909299182488117,0.13991013239202754,0.03508894672997867
10,65,11,500000,0.0013877100146958165,0.13965854928804694,0.00993644872992095,0.0029479044725744955,0.15605703901523493,0.018889916732860147,0.007289143558045606,0.17365851676266947,0.0419740056170543,0.00848470187847647,0.18169719059159628,0.04669693488848527,0.004512857040406342,0.12822854515658563,0.035193856679068526,0.00513762081876718,0.13383534300332645,0.03838762395251219,0.005239809720441072,0.19176218710201445,0.027324520019442498,0.005792030795769228,0.147094928101856,0.03937614213155284
11,64,12,500000,0.005186626360908975,0.14484391916840766,0.035808381813243875,0.0023967360870121948,0.1324323434143465,0.018097815270952566,0.007378056328584953,0.15082535398122862,0.048917878419189445,0.008961149745123582,0.17721230883489997,0.050567309934843443,0.004760181304781793,0.13434522763949097,0.03543245553578958,0.0052749800947319144,0.1401370825504173,0.037641572085919,0.007232611335208414,0.1773359588741268,0.040784798419491036,0.005259776848155688,0.13992460433734674,0.037590078407331404
12,63,13,500000,0.008920731705993877,0.1507689239840299,0.05916823885364334,0.002964745458723939,0.13788951299108898,0.02150087700226727,0.007596455876253187,0.15714826116955208,0.04833942049194638,0.009728745654286018,0.1842616437727948,0.05279853937633445,0.006331678412341311,0.14003192788779012,0.04521596258686797,0.006126590404564928,0.14620349609289732,0.041904541056064136,0.007882869466114913,0.18466997131732868,0.04268625488964495,0.009446082561231153,0.14530328072184948,0.06500942383615935
13,62,14,500000,0.008005209651484496,0.1352270955248034,0.05919826659307475,0.003938181391130933,0.1428028702843256,0.027577746744794934,0.007802191609563034,0.16329594601633687,0.047779456868956606,0.014652595973909057,0.19115103875939307,0.07665454537420888,0.006484157528941521,0.1426321819675416,0.04546069084477093,0.006527122753045061,0.14833557484596288,0.044002409805085976,0.010171071188228966,0.19089633746538764,0.053280598901344206,0.009374992834637195,0.13732775824855026,0.06826728226109499
14,61,15,500000,0.007112232089595472,0.12351479107423892,0.0575820274457708,0.003714186228728343,0.13922094515068434,0.026678358092658633,0.009553794714962495,0.16246791520149173,0.05880419345022022,0.013210424275764078,0.1784327129002743,0.0740358875961683,0.006209460204446518,0.13397929952930313,0.046346414903359175,0.005806042660980672,0.13364684784881284,0.043443169475637186,0.009877446228709204,0.18822436547564333,0.05247697982006144,0.008701846873069732,0.12943170012383656,0.06723118729603376
15,60,16,500000,0.007130202233997705,0.12707384984086786,0.05611069659829084,0.0038976908579377192,0.13800259590699387,0.028243605363514668,0.010028476992936837,0.16071799049755614,0.062397974003347983,0.014141166983624895,0.18044123232613907,0.07836993131406572,0.006392910383347787,0.13714330611091635,0.04661481894112601,0.006735081479808506,0.1367097942851247,0.04926553737445969,0.010047755438982486,0.1845780827096983,0.05443634093212166,0.008676018964345592,0.13276445468853085,0.06534895943872761
16,59,17,500000,0.007914474628031222,0.11299139491639511,0.07004493248257818,0.0035573037193588957,0.1267239635390408,0.028071278864813684,0.008801605118992797,0.14392059905302368,0.06115597890021346,0.012257998190166795,0.16035348467713642,0.07644360342307278,0.005825725968772631,0.1197454494489432,0.04865091738836047,0.005777450214232137,0.12038212954941238,0.04799259022794333,0.009527430209040288,0.1787307606059354,0.053306046350053385,0.008646236148447733,0.1362222662879524,0.06347153357565608
17,58,18,500000,0.008207336377823445,0.11644932685955742,0.07047989541169115,0.004505496671322105,0.13027644233731792,0.03458412427057426,0.009311959171733969,0.14816282201450867,0.0628494992544223,0.014065402748837797,0.16508602560879862,0.08520044441658756,0.006490391986771758,0.12341581323500461,0.052589630264097124,0.005842977833759747,0.12405410723276053,0.04710023685710519,0.012291348650556323,0.18397979590339741,0.06680814374318668,0.00894431431640173,0.13939330001524744,0.06416602745916312
18,57,19,500000,0.00852677532641055,0.1180603733148111,0.07222385536316812,0.004351309348729206,0.12926718573959173,0.033661360567521774,0.009033790045732695,0.14715155088936996,0.061391062419208824,0.013196950002527276,0.15803490583222538,0.08350655149905653,0.006298495730174105,0.12266827815480354,0.05134575804696304,0.005859056203219089,0.12346968106218068,0.04745340032318059,0.011898026791071444,0.18086782512252977,0.06578299254171419,0.008946689743873696,0.14257847757935063,0.06274923042921751
19,56,20,500000,0.00852527769589284,0.12124093904766525,0.07031682336723877,0.004315453377303835,0.13162831025843577,0.03278514605886059,0.008902383763127809,0.14889071073891877,0.05979139812649709,0.013070763877936344,0.15991378776928364,0.08173631592539256,0.00672536602595893,0.12577062166840336,0.05347326694218373,0.006348358778555759,0.12654973605180525,0.05016493101144796,0.012258690466110351,0.18003095198135674,0.06809212711034161,0.009241761025939755,0.14628049610331173,0.06317835440900263
20,55,22,500000,0.008772258052473723,0.11366243857661598,0.0771781616013864,0.004749798856140883,0.12475144847336513,0.03807409785029456,0.009236578516063172,0.1388480062518301,0.06652294667674731,0.012106096843466729,0.14964789021774688,0.08089721028376419,0.006083954948486254,0.11824059380997372,0.0514540290474511,0.005705441746666832,0.11787083948890147,0.048404183523305166,0.010705558600944244,0.16485068325741897,0.06494094164127433,0.009502004947723136,0.14307672343637845,0.0664119552049175
21,54,24,500000,0.009310869890458071,0.11301894695235995,0.08238326529783377,0.0047100502756161735,0.12920946387089544,0.03645282732789914,0.009754441041550453,0.14419130340825956,0.06764930207983472,0.012139587253442939,0.1552890184050781,0.07817415151518506,0.005677490831563405,0.11467251577891904,0.049510475923535406,0.0061882538258674425,0.11610568252647589,0.0532984578464221,0.010767711228836846,0.16697797247398827,0.06448581851426083,0.009047302657207788,0.1404886046044691,0.06439883635174197
22,53,26,500000,0.009931007923611283,0.11372240818835573,0.08732674660883712,0.00477707397565282,0.13458765656040547,0.03549414632618096,0.01004599766249243,0.14980650495366768,0.06705982270662725,0.013768153130290312,0.1615275011699375,0.0852372074759289,0.005483032491029274,0.11458607970492529,0.04785077301840526,0.006071044143483852,0.11639244707988539,0.05216012117450387,0.013987262886627223,0.16823786419996067,0.08313980299941594,0.00993517599581448,0.1262755407359867,0.07867854643827392
23,52,28,500000,0.009097605417819985,0.1077460223200887,0.08443564989149285,0.0046705113648008905,0.1365066477222782,0.0342145341837345,0.00999052159440504,0.1488764867954482,0.0671061079519677,0.0134853123591881,0.16062382814282905,0.0839558645507861,0.005099939864803243,0.10849568560899878,0.04700592319571689,0.005944085686520933,0.1105062130438254,0.05378960623837126,0.01330664708450485,0.1648060871070149,0.08074123546094714,0.009060790091962123,0.11390364331397303,0.07954785139739774
24,51,30,500000,0.011511199092863023,0.11087735836309062,0.10381920405397145,0.0046030062062447155,0.13870647298327815,0.0331852299841813,0.011522820937018525,0.14980670629269813,0.0769179245854641,0.016029490551531175,0.1621555295267084,0.09885256826157741,0.00509281656220001,0.11180734942365163,0.045549926623362734,0.006034006562905471,0.1136404150173526,0.053097364718213094,0.0136398383806263,0.1633773822466086,0.08348669927908234,0.009244853458539998,0.11796311613403716,0.07837071248639627
25,50,32,500000,0.011975988208194762,0.10730724079188175,0.11160466078353211,0.004553024584220311,0.13952202500743163,0.03263301678697535,0.012368070146828012,0.15384247167596815,0.08039438012201437,0.016692111074274357,0.1667517480038213,0.10010156579523134,0.0047090839603155295,0.10634672010632415,0.04428048138774233,0.006372643939547105,0.10924645202946287,0.05833273137171041,0.014486499226528768,0.16715835417464203,0.08666332770537874,0.00887835254860924,0.1121058581415026,0.07919615170692311
26,49,34,500000,0.011748622482934415,0.10852887465077606,0.10825342583472926,0.006055743892829197,0.13007330939425346,0.04655639132294372,0.011864693867227364,0.14171245534583324,0.08372371954372618,0.015420001993435928,0.14986911439053416,0.10288979191038622,0.005461993390392012,0.10670617024509933,0.051187231046209,0.006176902599509592,0.1091708206621126,0.05658016090789786,0.013670621052652446,0.15122725632723236,0.09039786467507774,0.008502548354828852,0.11010214911281319,0.0772241815744845
27,48,36,500000,0.012220208452542469,0.11173376308734398,0.10936898673134052,0.006258214520213967,0.1335935417271732,0.046845187568981365,0.0131293218929636,0.145445223122887,0.09026987350330926,0.01652175154246741,0.15330934963980244,0.10776741001957786,0.005563673066076172,0.10982106522896529,0.050661255693308954,0.0061924211240624956,0.11234982285375024,0.055117319874401494,0.01414119944299396,0.15517276012643355,0.09113197078837691,0.008622949210598852,0.1130375055198745,0.07628396584780213
28,47,38,500000,0.012256840414247112,0.11403593495197227,0.10748226354621673,0.006154756473388882,0.13251562576340403,0.04644551491895532,0.012781583247301876,0.1411922085358073,0.09052612307612129,0.01607917025921319,0.14709060552811604,0.10931473292588827,0.005545729980121702,0.11188573200530316,0.04956601597653975,0.006602720159759225,0.11444749264390938,0.057692134683132404,0.013088502262705318,0.14735057818380112,0.08882559148413434,0.00941231577589654,0.11513796996282509,0.08174814771300484
29,46,40,500000,0.012330182253077167,0.11558692173137833,0.10667454473553904,0.006149004879200083,0.13488486559912857,0.04558706309924076,0.012839402476325855,0.1438932280712235,0.08922867773854289,0.016810079384440717,0.15060025657800574,0.11162052287562786,0.005540729823354198,0.11350777768813482,0.048813657849750856,0.006677404274854986,0.11604512302129733,0.05754144681831658,0.014430524022111552,0.1503572230663898,0.09597493042113311,0.009482251493360778,0.11723912088020243,0.08087958543334657
30,45,42,500000,0.012082998010320273,0.11569757293533382,0.10443605430749835,0.006633297395993172,0.1375273419564031,0.04823257180449225,0.013253331216433874,0.14685195264951403,0.0902496083798429,0.017026379344273323,0.15418382240716566,0.11042909092829718,0.0053970744697038,0.11300193470371223,0.04776090324342474,0.006632596925275767,0.11561784573334559,0.05736654997510341,0.015674182361704907,0.15385087768684458,0.10187905715824962,0.009245849229462068,0.11589199569636155,0.07977987758262708
31,44,44,500000,0.011607102906967462,0.11325246457488167,0.10248874451021713,0.006687561460611233,0.13528010457827558,0.04943492231514121,0.013096059986025674,0.1449168761941897,0.09036946096241309,0.016545512594672983,0.15307438463297673,0.10808805558385105,0.005253189204764813,0.11069786960690808,0.047455196955633085,0.006560693090574705,0.11285057683636636,0.058136105941999104,0.015324223730601697,0.152200196139965,0.10068465165780319,0.009310060587573348,0.11572859322063962,0.08044736679571893
32,43,46,500000,0.011670761588789838,0.11255074673853993,0.10369332880484128,0.006515260460114698,0.13356641284372445,0.04877918274063175,0.012639416069539876,0.14164104129636793,0.08923554891899814,0.01564566769945573,0.14798818475730183,0.10572241105000624,0.005966457446346673,0.11020112690745698,0.054141528437881524,0.0064898063379820225,0.11206915835657574,0.05790894152459946,0.014769811920084372,0.14987699598744103,0.09854622333985137,0.010087462274011869,0.11747131237466817,0.08587170833538042
33,42,48,500000,0.011463904609847414,0.11260362554352094,0.10180759770844724,0.006080490045571897,0.1271968553972352,0.04780377648946237,0.012325341376434464,0.135510868018141,0.0909546337994415,0.015320724457792994,0.14205745437357367,0.10784878924764853,0.005854189748545998,0.11007907102418817,0.05318167835246021,0.006389080567777844,0.11185481826403225,0.057119404125233836,0.014415804109590506,0.14555139362620242,0.09904270753059521,0.01002866967024566,0.11929937113516005,0.08406305561228561
34,41,50,500000,0.011584117304236039,0.1149495270035857,0.10077568482621671,0.006108836324566294,0.12706045430162155,0.04807818733329,0.012770132118713449,0.13673926206183845,0.09339038346527227,0.015256575044834568,0.14410661923570797,0.10587005042343095,0.005890403018028177,0.11237400286732084,0.05241784458797763,0.006483787374895153,0.11418643959341213,0.05678246381954122,0.014421515029395595,0.14725389036712022,0.09793639402966647,0.009716372195276941,0.11692996055832966,0.08309565956305955
35,40,55,500000,0.012465774589292978,0.11760300621792101,0.10599877494792623,0.005569275714561998,0.1210674544852887,0.04600142737153806,0.01179613780943791,0.12966184899850097,0.09097616531424203,0.01470825198605889,0.1370596604992537,0.10731277118652266,0.005752918473335454,0.11394783487893051,0.05048729955639724,0.006379845638772458,0.11537101100322593,0.055298515487517644,0.0151404829173348,0.1393730197342886,0.10863281104334095,0.009473565040307533,0.11747882122975428,0.08064062050622728
36,39,60,500000,0.012575986251616515,0.12227363075389709,0.10285117219532385,0.005917878758201742,0.12101336809365776,0.048902686136474,0.012994575689408094,0.12862021487435374,0.10103058607157678,0.016271906210429777,0.13688328927913407,0.11887430742000879,0.0056618633518339045,0.11711238854865419,0.048345554402911786,0.006322069367153112,0.11853386321320823,0.05333555488511779,0.014671744116195496,0.14053902621077674,0.10439622723862624,0.009476278993620028,0.12216683789797601,0.07756834143103432
37,38,65,500000,0.013291690580691596,0.12702658274194037,0.10463707905686324,0.005969367207657647,0.12367599798806216,0.048266173750494745,0.013670525807318024,0.13255691680029444,0.10312947930068074,0.01648519709379718,0.14051569721408955,0.11731925628693536,0.005740696391832791,0.12144070205702974,0.047271600827347854,0.007119743087594362,0.12294322690472215,0.057910820033314894,0.015932704952519167,0.14326000096760658,0.11121530674931246,0.011727594979186013,0.12140173851064902,0.09660154066209933
38,37,70,500000,0.01316862226740538,0.1278195352176336,0.10302511462730368,0.005835719585807639,0.12084841397804695,0.04828958356762334,0.013355975388646565,0.13074569378627043,0.10215231570440503,0.017248453387626195,0.13852562913043326,0.12451452843708337,0.005636906804747308,0.12228906899044256,0.04609493596838044,0.006997369285566652,0.12393508743490755,0.05645995359660975,0.01551343140683723,0.14050364796969722,0.11041301511390689,0.01145729860368081,0.11769599266620012,0.09734654803562492
39,36,75,500000,0.013177773435580041,0.1277032321046924,0.10319060229248363,0.005703493953029664,0.11661846614024389,0.04890729694704366,0.013292957816046398,0.1257647398480882,0.10569701676402321,0.01767823421558826,0.13291088613369853,0.1330081735953913,0.006359357304650479,0.12113637605536824,0.05249750332421852,0.00744975981685988,0.12252605125354993,0.06080143561832153,0.015173448841773251,0.1337168425028377,0.11347447754347958,0.012633635366589365,0.12132982188780123,0.10412638187396515
40,35,80,500000,0.014331232402776164,0.1305765241017291,0.1097535142811049,0.005891519301020357,0.11772855421324453,0.05004324855929945,0.013649632876340152,0.12670846536313224,0.10772471150385916,0.019192979083498263,0.1340670809860653,0.14315952090799344,0.006343683036184398,0.12320896324643411,0.05148718785577473,0.00751257771375079,0.12461059346786013,0.06028843539444704,0.016080137401856067,0.13364412403026163,0.12032057165652095,0.012922297584512436,0.12275153367309619,0.10527198477964642
41,34,85,500000,0.014557772649555224,0.1320745268027695,0.11022392434004132,0.0061205387353749485,0.11985183661992647,0.05106754229210829,0.014257293832373539,0.12847251871680712,0.11097543641843742,0.01969967607895231,0.13606297361368405,0.14478351865868,0.007181746360647653,0.12468870093207045,0.057597411048176846,0.007943884306759477,0.12618777666564107,0.06295288273291584,0.016141914501899238,0.13565935418295225,0.11898858430455161,0.013593725482378624,0.12444498337807634,0.10923482098976639
42,33,90,500000,0.01428945173693824,0.1320193679540738,0.10823754088800955,0.006078237561057607,0.12171465182168825,0.04993842130002733,0.014208781987933614,0.1300900994409452,0.10922262377379252,0.019457569863109567,0.1371429955221334,0.1418779704280947,0.007071242742661228,0.12602352567776848,0.0561104976601099,0.007829542260867343,0.12727159258863668,0.06151838050910346,0.016223357872393714,0.13673751087939512,0.11864599383195587,0.013463442914761007,0.126392722249755,0.10652071317964752
43,32,95,500000,0.014885310242040197,0.13219931113946223,0.11259748718612535,0.006096458843880992,0.12236750852335711,0.04982089541127921,0.014065858915290705,0.1309031834244557,0.10745238234338374,0.019492851720601913,0.13737021777179584,0.14190012971358987,0.006872604802897355,0.12575785866360145,0.05464950561285693,0.007737928163326156,0.12697481866849245,0.06094065141788816,0.016146546837462278,0.13804100082159743,0.11696921017205521,0.013547529430662678,0.1284835518094456,0.10544174129584359
44,31,100,500000,0.0141218884765272,0.12592250526164453,0.11214745487460268,0.005790059563629128,0.118436108442946,0.04888762084257744,0.013310665328931123,0.12650647664256598,0.10521726382862871,0.01895195384277482,0.13091946382144065,0.14476039917657424,0.0065670624932384295,0.12098681155219838,0.05427915992649451,0.0073006900860271015,0.12185832990051922,0.05991129282657266,0.015566557572556981,0.1345787651219031,0.11566875025533638,0.013639763226029018,0.1308347617326973,0.1042518291422872
45,30,110,500000,0.014456417028117362,0.12478165834026121,0.11585370174113924,0.005414943904329045,0.11445181210789664,0.04731199798937425,0.01257237754486792,0.12209944933043987,0.10296833944633998,0.017587414336992464,0.12596524630120615,0.13962116419744627,0.0062813405796521464,0.11946781881963496,0.05257767858920503,0.0072946251315289,0.11988686011986821,0.060845910254346554,0.014727771037665783,0.1295994570954206,0.11364068467371835,0.015405620613708012,0.135099834441981,0.11403138040353408
46,29,120,500000,0.01552157872063787,0.128429609276142,0.12085669969815341,0.005845690417676975,0.11800821120503431,0.04953630224527625,0.01355516391481272,0.12521804957630842,0.10825247606617724,0.01796593425159489,0.12900274691520003,0.13926784259411779,0.006942391455464041,0.12364062439309384,0.05614976056245005,0.007904362012631328,0.12403300246386233,0.06372789383159781,0.016114775207441444,0.13196006548284267,0.12211857540747183,0.016015530082815782,0.1377064232695811,0.11630198288908403
47,28,130,500000,0.01686589252620815,0.12830926650524727,0.13144718994647522,0.0057870211924821256,0.11788049621457372,0.04909227037819908,0.013627703888072072,0.1264542328437086,0.1077678744444661,0.017962641124899925,0.13086047224927683,0.1372655991236436,0.006695242272219349,0.1228822557053325,0.05448502091525984,0.0077301005978864515,0.12389542944968795,0.06239213691918738,0.016011179725821945,0.13362395824474232,0.11982267204281036,0.015485950787718259,0.13673287132231848,0.11325697060228804
48,27,140,500000,0.016794112164341672,0.12723914367213407,0.13198856640859066,0.005793867229236105,0.11950696004403023,0.04848142089047748,0.01364553244555045,0.12783514028046733,0.10674320390788065,0.018759383942950337,0.13278320920763026,0.14127828401568976,0.006489169958215744,0.1207756454423577,0.0537291267163032,0.007465260247700386,0.12214440752280831,0.06111831396215485,0.01586903904156598,0.13477734018398493,0.11774263403553675,0.0143525296671534,0.13059258125960052,0.10990310114647704
49,26,150,500000,0.017337838805084764,0.1280541845876821,0.13539455083729093,0.005529471023475481,0.11711210433281725,0.04721519654160982,0.013080917220529729,0.1257229994988069,0.10404553878508019,0.01826470010386414,0.1301486990948058,0.14033716995172854,0.006412413463540195,0.1207161057506618,0.05311978400616225,0.00736998074301236,0.12216254586504911,0.06032929889291806,0.015416176651838266,0.13389832985896608,0.11513344989497619,0.014201307806336919,0.13240141245050513,0.10725948872823175
50,25,160,500000,0.017143881644380646,0.12406235007030937,0.13818762609820592,0.005511118480922318,0.11735547224413388,0.04696089901506741,0.012971591418936742,0.12625524939040925,0.10274100666361763,0.019291574483923154,0.13055562919615102,0.14776516801844572,0.006154662589070946,0.11773384864420967,0.052276067247833416,0.007091868141382266,0.11944045124098589,0.059375764807464974,0.015095110850164004,0.13370152514122582,0.11290156065324901,0.013783014062204554,0.12837743141528585,0.10736321727467912
51,24,170,500000,0.016880849329428738,0.12400761953547662,0.1361275169434197,0.006337753605244814,0.11863865218477325,0.05342064739048205,0.013893360055651382,0.12725289056598363,0.10917913136477907,0.019937035188794548,0.1315258087482468,0.15158268463458738,0.006683285652263435,0.11775787880732433,0.056754467046732725,0.007860536517774117,0.11942098026292974,0.06582207331130205,0.016332316866194043,0.13531251941122358,0.1207007077930392,0.014023595960542767,0.1285592697311415,0.10908272884460672
52,23,180,500000,0.01685486811584045,0.12416964775288059,0.13574064532569666,0.006263849506299468,0.11915185887674742,0.05257030452860072,0.014034197454465,0.12796806854441686,0.10966952626618588,0.019668492507860794,0.13236009407321908,0.14859835697140378,0.006686742026309248,0.1182099100693765,0.05656667890521911,0.007807908453918287,0.11972271809870616,0.06521659863653452,0.01624384583387992,0.1364724655748905,0.1190265433063929,0.013764754012285468,0.12867314152731693,0.10697457020868065
53,22,190,500000,0.016499849640168072,0.12176214558939788,0.1355088608228726,0.006273554187797088,0.11967590375381594,0.052421197509419704,0.013906522334983842,0.12856552139030433,0.10816681007939809,0.019642720002447534,0.1332205525990818,0.14744511728277365,0.006491642993325855,0.11696512390426848,0.05550067213744003,0.007593056277785793,0.1185113720502764,0.06407027567417387,0.016119499120306125,0.13686043698760414,0.11778056153485844,0.01353210409008487,0.12853006389908514,0.10528357085941811
54,21,200,500000,0.01729583172173502,0.12233462991820246,0.14138132214320395,0.0065241730821829404,0.12020233183118313,0.054276593330533265,0.014120122055581425,0.1294694385603619,0.10906142957434908,0.02015375532845155,0.13415616079179687,0.15022608883187324,0.007152421890624463,0.1178151531208783,0.06070884517958468,0.008183428186329948,0.11935374740062463,0.06856448468988013,0.016406213969645964,0.137839596838282,0.1190239549880161,0.014688013747763325,0.129167102087709,0.11371327149377125
55,20,220,500000,0.017452961310511106,0.1210902872335465,0.14413180205650705,0.006264376384186098,0.11858447011028356,0.05282627968367383,0.013777902192609864,0.12802459559988094,0.10761918151782608,0.019533896995598616,0.13306805025487975,0.14679629676833178,0.007418224040928351,0.1171391047598979,0.06332833135555899,0.00860135220177242,0.1183268485345064,0.07269146696883504,0.017095479414866,0.13681226096581203,0.12495575538465799,0.015125771351534544,0.12451990818758289,0.1214727152605055
56,19,240,500000,0.01734881966204504,0.11960529136830451,0.1450506032264262,0.006707826155644135,0.11625414116087966,0.05769967494199997,0.013791709046013208,0.1250930504825964,0.11025160065092493,0.01964295224759717,0.1302809659745558,0.15077376883614366,0.007128901496844643,0.11525679652722982,0.06185233072273021,0.008291796271119803,0.11631916825645282,0.07128486555920516,0.017176340421586268,0.13609338230458184,0.12620996062207496,0.01514311962580739,0.1269409317619839,0.11929264592291602
57,18,260,500000,0.017250951182076594,0.11861065156689299,0.14544183809957031,0.0067897063557783,0.11729152050465196,0.05788744426336437,0.01379408736505401,0.12660371835309941,0.10895483595973161,0.01991032515840203,0.13222136031684967,0.15058327270790264,0.007186723786252395,0.11451950162072962,0.0627554581057616,0.008444961686701193,0.11587747625581056,0.07287837084109543,0.0170161360576415,0.13680959631471787,0.12437823453917259,0.014917928057973803,0.12571341360075,0.11866616004359937
58,17,280,500000,0.017277548581382453,0.11727241297624384,0.14732832848661867,0.006665476930672711,0.11633768109020227,0.05729422202858454,0.013737657338869924,0.12538638927431375,0.10956258823926575,0.020114624324557944,0.13140580401073806,0.15307257145897635,0.007003820982875984,0.11230371407371413,0.062364998705909246,0.008129911555756911,0.11371357710273712,0.07149464261784463,0.01735923820092972,0.1363718741310508,0.12729339030897105,0.014229658971719242,0.12273152371196366,0.11594135346281992
59,16,300,500000,0.016806240229849802,0.11601537780011643,0.14486217731243672,0.00650576871112608,0.11633440629048372,0.055922997491226804,0.013542213715526087,0.12480711175485065,0.10850514465975346,0.020191249725113387,0.13100485345589144,0.1541259670345852,0.007269948903026216,0.11110637163325371,0.06543233116299829,0.00840513907618925,0.11271123888049542,0.07457232446092607,0.016670606832959615,0.133991788656076,0.12441513767495832,0.014475290664696147,0.12450167112884834,0.11626583429322396
60,15,320,500000,0.01705735173338284,0.1165017423794642,0.14641284658064946,0.006333312746872405,0.11613548378262828,0.054533830148988036,0.013241430607769458,0.12446491590014772,0.10638685216637618,0.020227921554759356,0.1308976531550328,0.15453234696883203,0.007155530821267501,0.11175310861242223,0.06402981456277905,0.008282508557642846,0.1134639343180375,0.07299683910507734,0.016794213985359612,0.1344512639980688,0.12490930531973903,0.01418855706451361,0.1246569460804991,0.11382082997084765
61,14,340,500000,0.016788189835624304,0.1166930746663124,0.14386620528793737,0.006325971459364881,0.11725163684909708,0.05395209507826666,0.013219142592668827,0.1260722628850048,0.10485369493785084,0.020160558882457786,0.13271381893324014,0.15191001995503783,0.007339069118058429,0.11221900029528353,0.06539952324247254,0.008422700685737009,0.11405530736855808,0.07384751205412925,0.017084374961990684,0.13668032067886993,0.12499513373348296,0.014999662982242793,0.12399613069202904,0.12096879877242032
62,13,360,500000,0.016557496040141832,0.11665980957316985,0.1419297365624179,0.006380229693481886,0.11725584966624848,0.054412890372994356,0.014128468380746217,0.12594265543204983,0.11218175710427979,0.020950308574331947,0.13249113658238634,0.1581261140537089,0.0073890881240588156,0.11226324921853643,0.06581929683573384,0.008564334725456788,0.11411945787977693,0.0750471031371283,0.01748383050488219,0.13670628104807134,0.12789339575943978,0.014915282677354093,0.1232947223666741,0.12097259632084312
63,12,380,500000,0.016833669540985547,0.11718867458990369,0.14364587362980416,0.0064582909391456425,0.11786756193267765,0.05479277617394361,0.01403526563926154,0.1268841287755066,0.11061482452304054,0.02087906391372543,0.13321430582887983,0.15673289579383157,0.007392514807490363,0.11306336614961593,0.06538382023499904,0.008499974880020975,0.11478343401497462,0.07405227899796123,0.017331850620485454,0.13803351258520513,0.1255626282044143,0.014449007887325246,0.12124834837469639,0.11916869863392418
64,11,400,500000,0.01686456296483538,0.11639653447827662,0.14488887526099722,0.006483265668031059,0.11817164797363751,0.05486312308581317,0.013962136061428355,0.12719976091543286,0.10976542692333284,0.020994359431184707,0.13347727150033525,0.1572878977461865,0.007386901969152766,0.11234322443792874,0.06575298159822834,0.008455994216119554,0.11404754925838743,0.07414446229757693,0.017539092981644223,0.13730753226164236,0.12773584007192784,0.014163890652732217,0.1176610367902148,0.12037876801974727
65,10,420,500000,0.016811032570378037,0.11594601386111894,0.14499017267220954,0.006546036334392006,0.11943551487257568,0.054808122536884385,0.014078354329588079,0.12840401260079157,0.10964107775477173,0.021023859950576592,0.13467207095437886,0.15611150702285242,0.0073688723537455566,0.1113152945557663,0.06619820199149658,0.008432962345394708,0.11333672995473978,0.07440626131318905,0.017768922898125962,0.13689352430439186,0.12980104784661384,0.01410045311749599,0.1148900745412948,0.12272995011790928
66,9,440,500000,0.016626222781794757,0.1156591798102518,0.14375186482449048,0.006449575674939776,0.11841840701648078,0.054464300250569676,0.013799738531516028,0.12747570323227164,0.10825387255461319,0.02075163670774477,0.1338444093443862,0.15504298468193844,0.007369036664702944,0.11114918278393435,0.06629861309037059,0.008392063953061189,0.11313081625311276,0.07418017681659116,0.017492082636953336,0.13671060508971802,0.12794971264646177,0.01424634289130702,0.11591111344677622,0.12290748028961539
67,8,460,500000,0.016842985538344443,0.11595459994501595,0.14525500106361589,0.006473443581781168,0.11857809670644234,0.05459223719712029,0.014045752921223169,0.12777559730489588,0.10992515955693356,0.02103520494042152,0.13441685229558867,0.15649231908930708,0.007274162663795808,0.11148901740784294,0.06524555362422713,0.008276874561587218,0.11344116672585217,0.07296182506293807,0.017654545287210163,0.13757968127648393,0.12832233018283493,0.014222548198821867,0.11702602521438506,0.12153320744481377
68,7,480,500000,0.016900653769130303,0.11658350386306679,0.14496608189938237,0.006490951659371297,0.1196696814925292,0.05424056936072415,0.014323900843186013,0.12895399059975132,0.11107760819628049,0.021186552818100498,0.13551866472330482,0.15633678845167295,0.007300246994967551,0.11211890066028893,0.06511165336062918,0.008252561478856772,0.11410673686104403,0.07232317482627261,0.017492657255865292,0.1382660899716158,0.12651444225736264,0.01402876234861861,0.11715711456394495,0.11974315346390373
69,6,500,500000,0.016899566410378476,0.11706865361408697,0.144356032880393,0.006550869267017134,0.1206955648514063,0.05427597339705234,0.01429941164669793,0.12997917193105055,0.1100131000548555,0.021335820828252496,0.13645994356322336,0.15635226185160617,0.007249873712476711,0.11237810826942214,0.06451322080538516,0.008203540951163024,0.11455076896028016,0.07161489203103959,0.018165848561021155,0.13975175417380303,0.12998655128456632,0.01408506183391133,0.11834147670466957,0.11902050089388105
70,5,520,500000,0.016768837984212925,0.11667449976013682,0.1437232473135676,0.006415214053936628,0.11961056023394619,0.05363417779658516,0.01394213690235577,0.1287238774419311,0.10831041745650677,0.02089195569302767,0.1349039740595324,0.15486538360840404,0.007151640863003875,0.11196363661955665,0.06387467466160081,0.00808341209201715,0.11403171098355333,0.07088740511122395,0.01771692809684277,0.1385972838299375,0.12783026916012225,0.014030957124985565,0.11873876080344377,0.11816661240226306
71,4,540,500000,0.01677633827365629,0.11707878200743466,0.14329102153275705,0.006386243715534633,0.11993803120569059,0.05324619431665,0.01413422445682452,0.12891540985206906,0.10963952620593302,0.021209507486701917,0.135041367764024,0.15705933550498505,0.007139993019131305,0.11233168223473904,0.06356170295937429,0.008085758274975558,0.11447320447235938,0.07063450623440824,0.01767616985651623,0.13842246142156278,0.12769726585545838,0.014032988421251518,0.11951196716805693,0.11741910667003265
72,3,560,500000,0.016763785429980006,0.11723126004610922,0.14299757098393806,0.006277130048838398,0.11926551907579933,0.05263155769983244,0.013998157208532359,0.12795289613915892,0.10940086259015391,0.021002471660232377,0.13403332646050148,0.15669589209532628,0.007111607425438314,0.1122426470682633,0.06335922763041399,0.008046371788365494,0.11434437726968703,0.07036963233782556,0.017618417637341663,0.13704797345918515,0.12855657178023638,0.014205768929744662,0.12007819092472263,0.11830432171192767
73,2,580,500000,0.016604978413490425,0.11756507588802892,0.14124074082430144,0.006254408333690559,0.11922265553470147,0.052459897874612624,0.013812520979625697,0.1275507758007183,0.10829037215113442,0.02111897696489136,0.13351521181349243,0.15817656039367622,0.007055193635695849,0.11272960528426537,0.06258510014210616,0.007972078441899847,0.11474633402198982,0.06947567004948577,0.017415865550205703,0.13708184590404865,0.12704720625367164,0.014150342728433851,0.12111397112329673,0.11683493322193594
74,1,600,500000,0.016434866627990083,0.11695022696457012,0.1405287279431189,0.0062568321620215415,0.117531534684406,0.05323534810314779,0.013471334153901792,0.1255139622159834,0.10732936731548981,0.020642860472993643,0.13146652849442594,0.15701989479298437,0.006935420634222585,0.11199054671548159,0.06192862556374887,0.007829386752905416,0.1139454988927061,0.06871168083855388,0.01704295183364846,0.13563611602649894,0.12565201904129145,0.013975630774618431,0.12100193452291354,0.11549923420416006
75,0,620,500000,0.01664559616675944,0.11714108414233015,0.14209870335957034,0.006211478188820529,0.11790926037688272,0.05268015564652249,0.013534906474450619,0.12568768486213786,0.1076868150550832,0.020489485721750116,0.13151304049341342,0.1557981295609715,0.006935438569260692,0.1124331295601612,0.061685008648181834,0.007812246202639875,0.11432342972964572,0.06833460316152538,0.016917356052042837,0.1357149436130762,0.12465359820856779,0.01400774623964303,0.12215593151936155,0.11467102796742065

